Self-building Neural Networks

During the first part of life, the brain develops while it learns through a process called synaptogenesis. The neurons, growing and interacting with each other, create synapses. However, eventually the brain prunes those synapses. While previous work focused on learning and pruning independently, in this work we propose a biologically plausible model that, thanks to a combination of Hebbian learning and pruning, aims to simulate the synaptogenesis process. In this way, while learning how to solve the task, the agent translates its experience into a particular network structure. Namely, the network structure builds itself during the execution of the task. We call this approach Self-building Neural Network (SBNN). We compare our proposed SBNN with traditional neural networks (NNs) over three classical control tasks from OpenAI. The results show that our model performs generally better than traditional NNs. Moreover, we observe that the performance decay while increasing the pruning rate is smaller in our model than with NNs. Finally, we perform a validation test, testing the models over tasks unseen during the learning phase. In this case, the results show that SBNNs can adapt to new tasks better than the traditional NNs, especially when over $80\%$ of the weights are pruned.

==> data/cp_nn.txt <==
0_5 20_5 40_5 60_5 80_5 0_6 20_6 40_6 60_6 80_6 0_7 20_7 40_7 60_7 80_7 0_8 20_8 40_8 60_8 80_8 0_9 20_9 40_9 60_9 80_9
239.4 193.96 187.34 165.92 500 169.63 161.59 226.93 345.6 83.34 70.78 124.08 258.08 154.16 73.01 9.83 396.3 237.57 295.33 88.8 231.14 124.48 8.89 104.83 117.81
228.24 190.32 137.54 500 23.02 134.7 169.7 224.63 80.44 500 115.94 164.01 98.78 258.86 168.6 180.72 351.83 9.46 112.16 83.76 24.7 198.74 121.74 193.16 243.91
74.47 164.57 234.49 23.02 210.08 144.04 189.56 167.24 205.86 500 96.3 171.07 119.65 358.46 500 158.01 74.94 217.69 387.94 221.28 167.09 175.07 236.39 239.34 177.77
150.98 219.99 290.21 258.41 289.17 190.99 125.31 291.68 110.01 91.64 211.52 71.04 300.08 333.44 154.01 255.74 281.35 306.44 117.03 70.02 136.47 132.71 145.33 27.51 296.97
256.78 152.52 272.86 332.65 201.86 352.96 139.09 91.16 184.49 22.14 94.22 128.06 389.65 62.21 23.02 36.7 251.46 171.1 128.85 201.86 116.35 139.71 157.84 134.14 194.37
178.17 27.26 163.58 232.62 241.74 105.66 9.48 354.19 211.85 99.66 500 156.2 155.85 249.28 9.35 149.88 364.47 161.94 201.11 298.08 206.85 151.6 243.82 142.36 169.29
233.63 338.91 201.45 80.7 201.86 193.43 160.62 135.11 179.42 201.86 244.42 298.22 199.36 195.33 268.74 364.98 192.74 168.03 245.65 9.28 119.56 229.79 88.81 65.9 191.59
71.93 296.73 171.82 154.37 23.02 107.78 190.61 196.43 109.75 201.86 233.4 395.43 247.78 94.6 112.28 202.01 154.4 284.76 184.22 267.98 244.55 116.29 112.79 149.08 321
190.96 119.09 230.14 222.37 231.85 121.17 122.09 245.14 105.68 25.3 139.26 138.58 201.28 317.23 264.28 324.55 160.59 277.15 324.02 334.93 178.97 122.68 129.22 145.46 249.47
220.97 208.42 279.34 34.48 500 271.97 128 227.3 214.62 22.79 224.93 218.14 28.49 368.59 59.99 281.44 185.72 117.33 110.94 9.12 163.35 117.71 174.59 324.66 23.02
188.64 173.35 207.93 299.78 500 59.83 164.74 224.26 301.03 23.02 140.77 207.29 122.24 187.33 20.43 306.4 164.28 258.78 229.71 500 249.28 112.81 23.01 155.23 169.23
47.63 163.53 142.71 181.31 380.3 256.26 183.72 27.09 101.28 25.06 100.98 216.22 175.7 208.04 207.02 185.34 286.91 146.79 210.59 15.36 66.01 121.49 159.47 135.71 303.9
101.95 211.59 206.75 9.2 9.37 246.66 98.95 103.57 99.05 500 213.82 231.17 206.59 184.62 281.65 9.5 121.78 201.86 186.32 97.62 258.29 250.73 117.05 102.47 9.35
9.76 246.08 208.78 377.41 9.37 167.49 69.31 169.69 217.37 23.02 105.27 210.9 71.39 203.48 162.48 251 225.78 191.47 56.81 290.12 116.51 9.57 172.99 133.57 396.59
114.85 273.23 155.2 351.65 295.31 300.27 92.31 166.58 135.58 292.41 162.55 73.49 159.15 250.49 181.95 258.1 55.55 262.43 260.04 202.59 187.15 175.19 138.38 340.34 226.43
129.4 247.85 243.31 170.09 23.02 366.44 248.48 34.49 187.46 174.59 131.77 135 180.63 131.2 23.02 500 28.28 296.81 142.5 375.22 76.52 198.85 157.67 337.43 23.02
65.86 265.22 246.98 500 173.7 182.11 181.68 163.06 216.53 500 194.3 63.54 140.22 253.3 255.29 35.58 134.82 72.44 214.13 252.91 86.4 189.94 200.99 109.65 294.33
79.44 143.41 160.24 203.55 23.02 84.37 229.56 149.37 190.79 329.69 187.49 185.43 144.26 312.6 201.86 9.14 143.41 52.74 201.65 372.57 79.17 164.14 247 67.2 56.46
202.96 60.89 89.57 146.24 24.5 227.48 282.12 178.62 161.97 313.19 187.02 240.68 232.66 151.58 23.02 165.05 389.79 163.48 175.89 396.82 190.95 128.74 129.14 9.42 219.81
148.35 23.8 39.08 500 201.86 144.52 133.01 59.01 228.28 278.78 258.15 140.37 193.7 146.48 388.4 291.67 206.46 86.53 294.33 9.35 104.91 221.79 156.25 119.98 137.49
345.08 9.62 185.63 252.29 299.87 96.23 365.05 243.22 180.6 500 30.11 237.72 179.39 9.48 23.02 212.42 113.72 74.02 127.92 165.96 163.29 201.79 223.47 23.58 201.86
87.21 113.54 149.82 142.84 222.35 142.49 243.3 9.88 119.3 500 173.83 234.47 101.76 318.16 23.02 139.64 189.09 53.3 170.79 127.71 166.59 186.23 192.88 370.44 25.08
36.97 86.12 311.62 179.04 500 286.22 183.75 213.14 93.18 295.31 111.08 158.51 246.83 264.75 263.3 183.66 160.07 136.58 170.18 177.65 9.27 118.51 139.56 138.21 195.79
314.93 217.4 172.94 78.68 201.86 197.48 141.41 257.32 208.89 331.54 132.45 221.28 89.45 98.57 226.06 231.95 234.79 109.5 182.45 23.02 227.34 174.22 21.58 161.99 59.79
233.9 9.15 136.18 308.5 295.33 248.36 212.87 31.25 298.95 9.35 213.1 16.09 271.85 266.87 294.33 28.57 126.98 158.2 318.56 201.86 243.87 109.15 100.55 173.83 101.01
294.53 171.51 129.31 238.01 201.86 206.47 134.77 54.63 68.17 227.47 199.75 131.36 198.89 155.59 177.41 63.68 202.27 207.83 10.87 162.25 384.2 164.39 233.01 199.7 295.1
117.95 57.54 209.99 364.72 23.02 389.61 29.41 198.35 230.07 9.35 9.42 181.56 120.38 134.71 500 9.41 173.09 136.01 120 68.35  130.38 203.35 129.88 230.7
114.24 182.07 138.2 88.4 295.33 308.99 276.15 57.02 233.78 132.99 172.3 119.15 235.8 314.06 296.98 25.45 50.76 80.53 143.32 51.67  9.13 142.27 95.27 206.14
76.37 100.96 167.94 74.01 287.84 159.68 194 132.88 56.1 290.19 139.73 17.2 245.71 258.91 25.79 51.73 140.83 237.11 109.92 203.8  215.79 207.83 83.14 25.86
184.3 9.24 191.61 74.9 62.24 144.88 61.19 243.45 198.85 24.34 136.55 136.46 282.01 57.23 165.52 71.54 106.75 197.35 164.84 190.67  209.25 54.76 363.38 275.8


==> data/cp_nn_train.txt <==
40_3 40_4 60_3 60_4
   499.31    134.94    499.54    500.00
   500.00    500.00    497.44    500.00
   500.00    500.00    488.91    500.00
   499.12    138.72    500.00    500.00
   500.00    500.00    481.93    500.00
   500.00    500.00    500.00    500.00
   500.00    500.00    474.97    500.00
   500.00    134.71    500.00    500.00
   499.94    500.00    500.00    500.00
   500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00
   127.83    500.00    500.00    500.00
   500.00    500.00    479.98    459.97
   500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00
   500.00    500.00     52.86    500.00
   500.00    500.00    499.97    500.00
   500.00    500.00    493.16    500.00
   127.45    500.00    500.00    500.00
   500.00    500.00    500.00    500.00
   500.00    500.00    446.22    500.00
   500.00    500.00    500.00    499.49
   500.00    500.00    500.00    490.39
   500.00    500.00    500.00    500.00
   500.00    500.00    485.68    500.00
   500.00    500.00    460.18    447.79
   500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00
   500.00    500.00    499.15    492.56


==> data/cp_sbm.txt <==
1_20_5 1_20_6 1_20_7 1_20_8 1_20_9 1_40_5 1_40_6 1_40_7 1_40_8 1_40_9 1_60_5 1_60_6 1_60_7 1_60_8 1_60_9 1_80_5 1_80_6 1_80_7 1_80_8 1_80_9
435.55 319.36 155.79 479.38 300 496.48 156.1 150.75 355.2 421.51 195 386.57 343.21 185.86 292.88 28.06 206.79 442.28 43.4 9.34
414.47 241.19 341.46 84.61 154.86 309.38 129.71 498.29 206.92 154.37 320.06 446.06 184.67 11.23 308.67 354.87 323.85 269.95 351.03 8.89
246.83 256 159.81 106.99 234.88 397.12 303.42 15.15 231.34 158.4 369.37 44.04 338.32 339.27 208.26 181.07 9.48 350.34 500 43.55
140.95 355.01 366.13 331.48 171.22 392.72 393.19 188.79 218.76 252.22 131.77 442.64 287.35 191.32 331.42 362.87 180.62 217.49 224.94 496.72
382.26 291.58 24.46 235.96 185.62 320.46 315.31 24.84 356.12 415.64 323.34 54.62 10.03 409.36 110.77 12.61 187.43 33.77 182.62 397.65
297.96 108.82 117.8 374.34 328.7 248.1 99.84 335.15 218.97 281.48 98.1 345.39 367.89 214.24 493.09 287.3 312.19 48.17 159.99 137.69
184.2 101.1 197.66 300.16 333.6 120.88 167.63 391.82 203.9 181.45 353.95 152.66 242.54 45.02 161.68 341 483.33 475.17 24.6 347.26
243.71 449.68 233.48 411.56 26.02 116.23 319.45 225.7 251.01 325.99 418.34 290.24 419.27 408.9 403.41 59.15 113.78 115.48 419.84 358.54
175.13 242.79 94.7 270.96 331.43 134.84 170.34 463.41 255.78 292.1 369.23 277.11 31.89 374.85 497.95 500 44.85 197.56 131.58 330.15
241.99 182.38 166.48 14.45 78.31 37.02 197.58 272.69 30.3 137.92 347.71 57.53 308.53 79.2 60.16 42.67 364.03 144.28 123.29 251.97
319.91 397.07 138.48 121.31 160.67 436.26 307.12 162.74 178.98 35.88 363.75 271.69 289.17 497.53 497.45 399.36 44.85 44.5 288.7 8.86
255.6 349.83 296.17 307.74 177.09 327.3 350.81 286.81 481.32 265.94 116.49 355.09 310.75 253.23 278.22 322.43 70.14 478.6 42.82 373.54
343.11 255.07 193.6 304.05 281.14 289.37 369.64 231.15 232.63 96.7 385.38 241.56 22.33 497.22 246.3 188.82 19.7 145.89 304.31 476.44
271.56 344.52 286.91 286.63 256.09 129.34 414.7 302.14 132.15 288.54 180.23 18.22 353.45 258.87 297.07 500 495.53 47.66 50.76 190
57.45 466.09 199.17 320.85 199.45 58.24 25.73 85.19 293.86 216.96 389.8 343.66 289.66 188.85 164.03 42.84 57.92 336.44 28.45 317.92
185.7 477.97 67.31 398.81 162.35 363.35 207.99 306.41 405.85 194.9 299.74 258.38 206.65 163.69 367.96 360.59 459.8 17.21 231.72 42.2
395.63 374.56 344.99 113.8 311.81 285.29 190.92 371.79 206.84 263.65 326.38 379.94 422.65 196.76 318.37 154.51 336.26 43.8 393.93 311.29
173.66 222.78 370.22 169.76 358.11 117.53 330 96.13 141.28 223.05 370.57 228.99 54.01 337.92 166.19 199.97 325.1 426.86 170.68 47.78
403.37 267.66 336.08 180.5 248.19 234.77 160.88 397.14 384.77 177.83 283.91 300.5 221.6 366.89 260.53 262.19 296.21 287.06 347.61 335.23
202.76 95.04 450.28 279.47 333.68 403.04 78.68 233.6 400.75 262.14 224.03 236.12 32.33 317.09 341.35 462.68 119.12 45.83 411.45 263.7
208.45 141.66 186.75 379.38 272.63 348.74 396.13 73.86 189.8 271.61 286.18 344.46 316.86 475.93 166.87 196.03 9.96 261.21 349.73 475.29
197.89 166.93 106.71 271.28 279.76 245.52 297.68 220.46 235.6 190.4 317.83 308.27 305.56 287.43 161.88 45.43 464.81 495.37 361.64 29.57
360.46 69.22 317 345.43 318.45 76.3 439.56 285.79 261.13 138.5 289.03 23.58 312.81 203.46 55.24 179.57 322.15 76.08 9.54 226.31
309.84 195.79 214.82 10.88 11.01 421.16 439.8 292.23 407.55 190.5 432.5 365.27 326.01 338.39 349.43 384.14 9.47 136.68 214.46 476.82
79.32 223.76 242.81 235.88 156.94 340.02 291.23 261.73 359.6 233.67 285.48 262.6 324.64 222.33 388.43 72.07 416.06 280.65 44.37 481.78
315.36 252.64 318.38 203.51 189.93 367.91 178.27 277.38 267.44 234.26 258.63 256.55 335.99 210.71 291.38 498.44 43.18 299.77 496.58 309.39
287.04 377.73 221.28 328.85 405.65 115.56 216.52 100.32 24.97 298.9 127.25 401.22 292.63 44.49 427.23 187.12 28.39 34.05 44.8 224.83
86.14 359.55 319.23 335.77 139.09 279.26 324.24 282.22 83.56 291.91 42.72 328.79 408.81 226.03 209.65 47.41 120.62 15.91 64.46 254.81
336.84 124.41 178.62 69.4 206.11 104.16 255.17 448.8 338.22 261.32 72.17 89.85 332.84 190.56 120.46 500 97.54 304.17 113.89 42.59
300.32 44.91 382.82 83.5 297.1 268.51 224.59 324.84 349.88 27.28 260.34 281.13 237.22 350.7 273.63 26.98 54.43 299.07 24.42 319.13


==> data/cp_sbm_train.txt <==
5_40_3 5_40_4 5_60_3 5_60_4 10_40_3 10_40_4 10_60_3 10_60_4
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00
   500.00    500.00    500.00    500.00    500.00    500.00    500.00    500.00


==> data/ll_nn_train.txt <==
20_5 20_6 20_7 20_8 20_9 40_5 40_6 40_7 40_8 40_9 60_5 60_6 60_7 60_8 60_9 80_5 80_6 80_7 80_8 80_9
   279.71    118.30    260.66    188.69    214.20    264.39    274.20    268.11    238.47     -2.38    198.22     16.39    235.64    -19.85      8.95     -1.59    131.02    247.29    126.20     80.30
   238.88    274.26     72.73    259.70    264.75     16.10    266.31     69.12     55.32    270.04    163.71    264.66    210.68    268.29    270.88   -120.28    -77.09    280.61    239.47    -33.91
   228.22    259.70    183.25    271.03    273.99    162.96    230.26    229.17    220.16    267.69   -110.97    199.66    250.74    208.03     -2.69    -16.26    -79.68    -54.36    -42.20    -35.30
    68.58     56.59    269.91    280.99    272.97    227.96     44.11     57.46    274.65     50.78    203.23    199.91     35.43    256.43    262.60    -98.43    -56.85     39.79    -90.64     47.83
   273.42    231.04   -107.54    265.97    269.67     63.68    265.23    251.09    238.86    270.83    269.55    -96.98     82.60    193.58    277.86    -55.96    -25.52    -26.01    -75.92    250.03
    45.75     32.55    267.33    273.79    263.19     37.43    275.63    203.87    278.28    222.01    -22.65    255.05    262.42     79.17    213.25      5.55    -33.92    221.51    -19.26    -48.94
    66.57     26.10    268.77    266.13    231.72    219.91     29.20    258.05    273.77    226.53    -74.56     55.40    251.65    261.36    256.84    -82.32    -13.28    -65.09     52.40    244.67
   274.20    265.38    271.82     55.42      9.12    -48.76     84.96    276.49     28.64     46.00    -61.15     68.33    192.53    255.67     77.82    -47.61    -47.16     -5.59    -10.98    194.37
    22.57     37.81    -31.85    269.04    264.39    262.21    277.66    225.06    272.75     48.38    210.60    269.28    266.51    155.62    250.09    -48.12    -36.19    226.43    165.08    -97.69
    69.62    236.97     31.14    272.26    276.78    259.88     11.53    260.90    266.73     -8.72    -77.40    275.76     67.63    273.70    260.77    117.82     95.45    -64.78    250.94    216.52
   273.97     36.48    255.81    259.85    267.01     64.43    251.82    203.95    273.28    274.34    265.65     87.75    258.89    175.17    188.02    -54.59     -5.67    -34.11    123.58    242.63
   273.21    266.41     63.91     51.66    225.02    273.04    264.43     29.25    224.97    263.64    244.91    259.67    265.68     76.87     -2.31    -31.44    -68.27    181.59    -61.79     -4.62
     9.90     30.96    225.76    167.68    263.37    158.26    -15.65    253.91    270.10    226.83    276.28     58.13    -19.49    274.55    275.81    216.71     70.82    -28.87     61.02    -37.42
   214.49    270.28    268.97    274.25    264.39    238.71    162.33    203.48    272.28    225.25   -106.68    249.99    231.08    138.84    255.44    -50.68     32.89    -12.24    -23.11     36.56
  -108.24    261.78    272.47    265.18    196.05    279.02    263.65    260.99     57.84    163.27    -51.96    225.83     99.47     27.36     -9.93     63.75    -44.72    270.45   -107.58    -17.71
   230.01    266.82    -26.27    265.26    272.64    270.66    263.02   -109.34    211.05    257.61    202.21    247.99     38.15    229.47    206.05    -55.30    167.19    -89.00    112.20    267.29
   210.48    256.67     37.55     66.00    231.04     67.05    271.89    266.66    272.88    265.11    -70.01    270.21    223.13    266.66     67.43    -69.13    -75.85     48.15    -19.46     -7.14
   270.59    278.59    191.27    210.41    266.37    269.24    265.97    -86.85    220.49    -35.55    194.27    239.53     -7.16    -16.86    -11.16   -109.08    -62.19    -26.91    -83.44    -73.40
   272.04    243.78    271.44    232.95    270.52    235.75     79.84    168.19    264.22     56.82    254.05    276.61    243.40    224.40    253.76    -86.72    222.82    231.56     -0.86    251.77
   274.73    245.71    253.34    221.83    272.33    274.96     25.67    274.57    243.53    244.21     53.85      7.12    258.18    256.66    -29.00   -123.85     44.90    271.20     21.29    -13.20
   271.45     50.87    269.83    272.05     41.94    273.81    266.01    111.06    270.17    264.74     27.72    259.47    -25.16     22.69    267.82     87.25    -65.93    151.42     39.35     10.48
   273.50    191.12    272.91     46.62    206.34    238.22     64.22    277.03    265.32    221.42    263.38    247.80    259.06    232.50    102.72    -50.91    -83.75    129.54    266.85    252.93
   242.14    274.83    269.96     51.16    244.99     23.91     60.18    260.69    227.21    235.16     45.42    193.13    267.83    259.62     20.75    260.68     -2.15    -80.25    -68.32    148.79
   272.52    116.00     21.86    193.89     63.27    246.17    239.71    240.23     65.37    262.84    268.38    -42.78    259.78    220.03    270.22    -47.08    138.36    156.13    -25.90    -86.30
   -33.90    230.91    277.50    267.82    263.53     -3.27    270.96    264.99     86.46    256.71    167.32    240.63     15.28    255.37     80.93    174.10    207.77    -51.12    222.70    210.12
    52.97    263.77    267.68     29.07    272.27     28.45     40.27    266.79    276.19    264.20    123.37    266.51    239.95    262.83     65.37    -82.72    254.21    -27.95     41.99    235.11
    57.66    258.40    268.08    247.39    266.74    274.92    269.09     20.84    245.49    267.57    269.84    278.80    278.61     67.93     81.95    -94.56   -108.21    -41.31     66.73    201.30
   221.42     69.22    190.28    265.59    248.46    272.87     79.73    240.58   -108.52    253.91     77.88    278.70     15.71    180.85     70.52   -125.15    -56.50    -50.61    247.94     20.43
    86.45    278.09    124.74    193.63    262.37     57.59    277.28    262.75     59.30    260.20    182.70    -44.07    233.64    197.68    190.41    -74.85     32.53    -63.23    190.31    209.29
   274.19    264.58    226.18    271.76    260.91    270.99    247.39    273.27    232.91     11.12    233.34     37.88     52.19    279.93     27.43    -67.26    -26.60    190.41    135.01    214.65


==> data/ll_nn_train_asd.txt <==
pr 5_m 5_s 6_m 6_s 7_m 7_s 8_m 8_s 9_m 9_s
20    173.57    115.17   189.80     96.87   182.98    114.61   208.57     84.64   233.34     68.7
40    176.02    108.35   180.23    105.89   192.75    108.51   202.61     98.91   187.69    104.3
60    120.68    134.37   171.55    117.48   168.13    107.41   185.48     92.65   141.62    111.1
80    -22.27     98.38    14.28     99.70    64.16    128.49    57.79    113.64    95.98    126.4


==> data/ll_nn_wch.txt <==
c 5_20 9_20 5_40 9_40 5_60 9_60 5_80 9_80
0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
20 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.0
30 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.0
40 0.0 0.0 0.0 0.0 0.0 0.0 0.06666666666666667 0.06666666666666667
50 0.0 0.0 0.0 0.0 0.0 0.0 0.1 0.03333333333333333
60 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.06666666666666667 0.03333333333333333
70 0.0 0.0 0.0 0.0 0.4 0.03333333333333333 0.2 0.06666666666666667
80 0.0 0.0 0.16666666666666666 0.0 0.13333333333333333 0.2 0.3333333333333333 0.26666666666666666
90 1.0 1.0 0.8333333333333334 1.0 0.4666666666666667 0.7333333333333333 0.16666666666666666 0.5333333333333333


==> data/ll_sbm_train.txt <==
5_20_5 5_20_6 5_20_7 5_20_8 5_20_9 5_40_5 5_40_6 5_40_7 5_40_8 5_40_9 5_60_5 5_60_6 5_60_7 5_60_8 5_60_9 5_80_5 5_80_6 5_80_7 5_80_8 5_80_9 10_20_5 10_20_6 10_20_7 10_20_8 10_20_9 10_40_5 10_40_6 10_40_7 10_40_8 10_40_9 10_60_5 10_60_6 10_60_7 10_60_8 10_60_9 10_80_5 10_80_6 10_80_7 10_80_8 10_80_9 15_20_5 15_20_6 15_20_7 15_20_8 15_20_9 15_40_5 15_40_6 15_40_7 15_40_8 15_40_9 15_60_5 15_60_6 15_60_7 15_60_8 15_60_9 15_80_5 15_80_6 15_80_7 15_80_8 15_80_9 20_20_5 20_20_6 20_20_7 20_20_8 20_20_9 20_40_5 20_40_6 20_40_7 20_40_8 20_40_9 20_60_5 20_60_6 20_60_7 20_60_8 20_60_9 20_80_5 20_80_6 20_80_7 20_80_8 20_80_9
   271.42    272.05    166.61    261.76    213.77    246.78    219.88    241.01    264.56    264.58    218.64    152.56    235.22    -49.75    152.65    -18.96    236.98    174.38    177.36    252.50    260.61    232.57    237.80    263.83    173.00    264.66     17.05     93.30    253.70    256.41    268.15    237.81    187.70    252.86    254.35    238.82    141.85    158.19     27.39    -64.77    256.85    252.31    262.62      1.86    258.44    260.87    255.12    224.29    178.68    259.26    260.32     53.56     -5.25    249.40    175.43    207.64     72.42    -39.88    224.96    150.53    221.38    194.57    160.24    149.40     48.91    255.11    263.91    256.24    210.75    250.47    227.76    127.74    224.14    256.33    234.55    209.89    118.32    219.50    -26.34    145.95
   -16.39    263.21    110.68    249.28    -17.56    212.13    250.44     85.27    225.49     41.52    197.56    259.39    194.37    259.09    247.23    238.90     51.54    154.02    162.16    124.39     98.89    264.09    242.35    221.09    260.01    244.13    273.65     99.08    168.59    250.28    118.18    264.02     46.09    227.00    156.19    -64.26     21.52    154.05    -33.09    187.06    224.09    256.00    253.22    -49.98    -18.10    256.10    247.05     -2.61    264.21     78.04     19.47    251.15    258.94    -12.80    248.31    217.02    -15.38    111.97    -79.51    163.04    186.05    261.03    213.62    250.97     48.34    -16.67    265.65    197.59     40.34    260.15    207.21    259.49    246.45     51.53    217.25    194.77    209.38    188.36     25.35      4.25
   188.48    263.38    192.70     27.90     48.55    261.87    238.00    204.14    174.44     70.31    248.05     37.21    239.30     36.20    -15.43     27.77    161.82    216.68     -5.50     28.13    247.25    250.14     42.99     25.44    163.57    251.06    262.46    240.80    248.59     82.68    255.16    217.83    243.19     58.59    202.33    -13.56    207.54    162.21    165.45     19.12    130.67    265.47    262.28    115.50    256.97    264.40    244.87    256.14     57.93    255.33    255.23    219.46    232.87    118.97    139.57    176.70      6.94    196.99    -28.52     73.45    245.41    256.74    259.69    256.88    219.61    264.44    255.96    176.99    -17.19    262.39    260.49    246.52    -20.90     69.99    130.96    234.96    237.06    176.87     44.84    139.29
   265.84    252.25    164.42    266.16    249.60    189.54    266.04    -38.46    263.74    246.03     74.70     69.31     78.27    243.46    211.78     78.77    138.62      7.37     36.75    245.71    270.13    253.97    254.31    236.85    166.45    174.66    219.97    251.84    257.05    181.57    231.58    257.17    193.80    232.64    208.82    211.47    152.76    -99.79    160.68    234.29    256.57    267.85    234.77    265.42    259.91    248.62    235.76    232.05    250.20    258.71    250.50    251.12    208.52    240.85    181.89    142.04    215.30    116.61    155.91    200.95    249.43    252.28    238.79    261.21    109.52    256.02    239.69    -21.84    258.31    258.61    255.00    263.82     22.94    261.04    136.63    145.04    119.77    -12.70    226.66     28.32
   263.02    252.09    156.19    256.28    210.09    267.66    -43.12    225.50    246.46    244.66    240.76     23.51    244.79    263.11     37.93    138.10    -61.54    236.79    178.22    -49.39    242.80    262.18    221.32    257.42    260.69    261.97    263.16    183.00    226.16    230.95    240.46     58.67    240.54     66.69    236.00    203.89    -24.99      6.10    208.92    -23.91    192.95    -59.34    -47.41    231.50    260.99     29.60    232.85    -27.27    262.66    257.13    212.03    -22.40      2.01     40.93    153.69    200.57    160.10    218.50    213.66    218.73    176.16    194.95    169.75    144.95    234.95    211.94    215.96    105.14    256.77    103.16    247.66     93.12    244.38    169.68    246.59    238.49    188.94    107.08    168.25     24.59
   270.73    200.20    262.89    176.76    259.36    255.81     80.84    177.25    193.81    249.74    255.58    244.22    249.52    251.87    259.84    224.24    235.06    203.40    144.02    -48.84    188.05    258.24    254.82    235.96    178.44     58.46    170.51     45.62    262.61    195.09    237.32    251.97     56.05    199.57    261.82    167.60    -68.47    236.64    197.26    178.04    213.74    215.74    266.75    249.49    251.24    210.86    108.61    244.50    187.81    242.39    260.24    265.22    227.87    253.97    256.22    198.46    157.62    193.89    158.43    257.78    255.15    242.57    262.79     73.04    264.05     23.72    262.54    248.80    248.67    254.05    260.37    -50.91    217.98    156.88    251.45    206.96     19.65    152.87    108.73    211.23
   198.32    252.53    201.89     62.88    263.43    197.05    256.08    265.75    260.93    240.49    242.69    222.65    253.19    179.36    250.95    230.59    122.95    -55.64    132.02    217.04    241.55    218.35    261.93    268.63    259.67    267.08    226.47    259.47    260.45    252.64    229.25     56.77    228.95    222.22    -12.55    249.20     54.87     45.31    150.34    187.91    228.79    262.42    253.45     30.11    187.71    250.00    263.85    257.59    216.72    259.46    193.36    122.87    230.70    258.94    263.07     51.12    228.12    -62.89    182.04    101.43    264.62    262.87    256.21    259.95    233.69    254.17    259.87    261.97    244.24     41.48    246.46    258.99     42.90    253.06     49.41    254.80    235.50    -79.08    177.42    199.27
    44.02    258.94    265.33    221.89     61.64     68.69    189.10    203.17    143.84    231.89     63.66    164.51    167.22      1.79    258.64    -92.22     29.45    -12.81    -16.56    242.47     20.39    123.01    257.89     66.16    256.83     44.71    250.54    258.83    242.63    258.91    -60.93    155.55    261.36     74.17    264.90    -26.44    135.76     28.10    -54.62    244.42     15.76    261.14    253.59    192.76    266.29    191.73    250.23    254.97    239.07    257.85    202.92     44.13    253.47    234.27    237.68    -15.46    111.36    -10.91    -87.48    237.62    200.13    188.27    258.20    219.23    256.65    130.65    110.46    253.13    252.06    226.04    230.17     32.98     -2.85    193.35    251.04    -14.81    183.21     81.73    196.05    215.08
   263.41    262.77    177.78    248.55    244.25    265.27    250.10    202.38    212.92    243.53    263.09    239.95    154.33    143.20    263.05    224.89     41.73    226.15    137.06    157.01    253.33    260.22    254.11    198.59    267.33    250.86     59.75     10.55    258.02    213.35    230.60    160.53    215.51     53.05    228.40    246.53    -47.47    174.07    -87.74    188.31    267.08    261.98    222.74    243.59    257.91    113.52    257.10    256.08    234.41    162.27    248.06    250.73    244.85    -40.28    216.84    202.06    -31.16    113.83    231.86     30.93    262.37    255.99    247.00    253.20    236.73    256.33    230.03    245.93    255.48    249.79     96.91      3.85    255.60      4.59    245.18    230.06    196.60    221.59    244.05     86.68
   147.88     62.24    259.07    231.92    209.65    218.06    258.72     46.59    -24.66    247.17    242.66     25.40     47.61    262.23    260.14    115.99     62.52    125.90    130.47    149.11    261.21    261.48    -12.55    204.85     16.74    266.45    170.43    263.00    261.52    248.46    152.22     42.22    125.49    188.50     29.82    209.01    -29.55    220.64    178.61    257.75     29.04    172.76    259.83     61.16    240.47    183.12     69.58    254.58    125.55    -57.92    249.81     92.85    256.39    148.45    229.54    -20.34     36.00    185.32    208.50    183.46    263.11    262.44    260.56    236.69    243.68    258.56    263.59    218.92    196.38    254.82    183.01    252.10    251.28    248.20    244.51     47.84    175.83    181.18    -90.77     90.21
   268.79    231.22    260.23     27.47     -1.66    263.54     49.27    266.10    267.37    250.53    264.40    -26.48    250.86    264.18    223.21     26.51     22.22     45.14    -24.56     25.54    265.06     85.23    261.73    267.82    259.05    263.95    253.82    254.62    254.10    247.03    250.73    -64.98    244.26    193.47    229.94    172.29    197.98    244.57    140.79    220.56    251.67    246.61    126.56    261.09     22.69    227.30     44.32     79.69    255.33    222.45    248.40    185.88    260.55     17.52     39.59    -18.65    131.11    199.67    235.40    144.04    191.63    259.31    233.30    258.77     94.11    258.65    188.05    251.49    256.78    226.95    254.54    235.23    199.61     68.19     35.38    197.08    -94.02    236.27     41.13     -7.58
   271.07    183.56    270.86    194.42    259.81    234.65     14.76    270.48    245.75    265.42    110.07    220.37    148.63    224.63    142.11    205.36    146.01    254.51     -0.55    224.66    267.62    246.53    256.88    233.97    143.20    -24.60     48.12    258.23    251.68    264.04    226.36      3.11    262.70    258.27    222.00    185.84    177.17    255.83    230.62    -92.09     16.86    180.38    184.66    192.03    127.88    256.56     18.18    259.47    258.69    250.90    237.78    122.52    257.46    261.65    248.42    126.78    -86.30    210.02    223.55    198.29     39.53    239.30    239.89    262.14    257.65     44.04    -50.28    199.76    249.20    262.01    259.23    -42.54    265.14    262.31    246.87    149.85      1.30    141.88    147.48    142.98
   230.17    236.82     12.15    264.86    181.16    257.55    233.77    239.10    186.65    261.91    192.34    122.56    231.27    244.14     35.23    207.61    -60.50     83.52    167.95    -43.20    253.46    262.72     17.55    251.13    258.35    221.91    259.36    -54.82    246.01    249.87    200.51    261.78    -12.34     45.25    255.95    202.89      5.61    -69.13     69.02     96.47    265.16    257.61    175.18    187.30    258.18    260.78    253.81    257.91    265.28    262.26    237.73    240.17     90.58    262.66    109.60    -46.52    177.02    -65.41    148.43     43.20    256.42    203.40     91.39    239.81    237.38    242.61    -12.83    255.87    178.90    247.51     67.56    262.76    186.05    260.01    139.54    148.07    173.09     65.13     31.84    173.59
   263.43    178.98    263.56    268.83    268.28    251.81    -11.29    173.91     43.77    250.24    267.39    234.85     54.19    242.10    264.57    206.30    -26.84     31.51    200.48    259.16    267.86    110.74    259.69     74.35    246.10    241.02    125.07    255.08     35.11    259.03    254.24     10.79     59.07    222.73    255.24    151.16    221.02     46.88     54.75    153.46    256.42    213.51    244.93    268.97    242.81    257.32    141.89    234.87    251.48    262.34    217.51    179.88    256.25    258.05    255.79    215.36    135.37     14.48    160.10    241.65    259.43    224.90    156.97    248.92    249.76    257.17    232.83    255.17    216.01    259.41    263.94    253.69    108.16    255.45    253.29    131.26    203.43     11.17     13.15    260.80
    33.28    269.28     38.84    112.35    231.90    264.16    265.48    258.00    220.65    187.71    265.94    255.14    192.97    218.28    226.78      9.26    211.83    188.57    -79.79    158.48    249.74    266.05    251.31    201.21    173.76    207.28    259.70    212.62    149.20    258.21    141.14    266.30    236.90    239.86    174.71    171.58    215.42    114.52    -53.38    109.81    268.59    212.15    220.67    249.68    134.41    256.40    250.07    266.54    252.54    259.22    193.06    263.77    252.80    254.75    253.16     98.61     49.26    199.72    -56.05    164.79    256.91    264.38    212.94      5.73    152.52    262.95    264.80    248.33    218.10    247.60    197.52    262.90    266.15     63.36    262.30    148.77    169.74    200.68     19.62     72.83
   258.59    220.19    260.58    144.17    248.59    227.88     18.02    262.65    228.84    258.05    250.47    239.13    201.14    268.97    262.32    -13.07    137.26    187.50    175.69    139.17    199.83    224.47    182.32    183.44    248.59    245.74    246.77    256.35    262.58    214.77    -28.59     10.26    242.58    258.95    207.71    -60.45     -2.16    167.92     -3.63    173.63    254.83    253.87    252.66    228.88    212.14    253.47    257.32    255.45    255.29    188.28     11.51    190.05    263.16    256.44     29.28     -1.23    120.11    184.69    181.19    169.12    250.98     46.66    244.33    256.04    199.96    186.88    168.47    259.20    258.40    238.68     15.03     34.63    237.08    256.25    256.17     -2.77    -19.78    150.05    253.38      8.47
   268.04    240.15    264.60    206.42    261.50    208.07    226.94    227.02    256.28    239.98    265.20     53.54    264.94    236.86     82.35    260.06      8.38    245.30    129.21    265.51    263.82    223.13    240.96    239.73    262.52    187.13    247.01    242.12    231.88    252.10    265.20     47.44    130.52    260.69    260.03    258.21    216.60    186.30    262.25    258.59    262.88     59.44    193.56    258.46    259.31    234.05    224.67    257.19    212.75    248.59    249.06    264.19    263.87    259.84    257.76    260.12    137.28    237.31    198.57    182.77    254.21    241.56    265.27    204.05    258.83    260.62    258.11    250.41     55.22    263.34    233.62    257.17    -25.00    255.90    256.20     98.80     35.22    152.99    192.93    200.18
   261.92    219.42    150.74     46.28    250.47    246.33    253.01    264.98    253.34     39.12    158.14    224.92    119.51    -54.00    233.89    225.00     24.50     12.27    -10.71    209.36    -40.33     85.96     48.77    262.12    171.09    257.89    151.14     53.77    250.23     -8.15    228.18    245.36    218.38    135.91     99.95     93.03    223.76    256.93    125.68    174.67     54.95    264.62    198.77     57.59    213.83    170.60    268.95    223.02    250.57    263.51    146.75    160.77     41.68    252.96    208.38     28.16    156.05    154.78    149.62     45.68    248.89    266.18    237.23    195.81    192.56    143.32    256.88     23.42    251.89    121.86    143.74    250.85    157.86    247.53    189.45     -7.01     53.86    221.41    205.14    -49.92
     1.53    268.26    258.97    146.61    265.22     40.28    112.02    268.58    256.19    -20.99    221.00     58.39    175.42     32.14    204.20    198.67     46.25     25.41    126.50    139.94    241.96    261.20    261.89    249.48    249.81    263.31    260.50    262.61    247.78    209.75    -71.95    263.00    223.58    262.78    231.72    175.39     56.14     -8.04    164.13    226.28    224.78     40.20    185.97    262.35    173.07    230.52    264.43    260.32    266.68    -48.37     -1.36    257.60    224.95    197.77     45.71    -36.69    246.28    157.76    -69.32    -13.72    168.07    254.39    261.70    257.89    183.25    -17.34    261.33    243.20    258.98     -4.24    -15.85     60.05    210.86    125.82    191.41    112.75    254.46    -29.07    -78.94     23.06
    28.31    267.23    254.51    231.62    114.22    271.13    180.79    265.97    262.78    193.54    257.81    260.92    136.36    260.16    264.56      5.60    211.32     77.30     55.84    245.72    247.33    259.31     33.43     82.48    254.25    227.09    267.83    140.93    243.19    247.77    -15.92     35.85    233.93    247.42    -11.03     28.43     12.92     -7.64    171.41    -42.52    201.04    268.58    250.19    262.30    198.51    260.32    257.28    253.18    243.52    252.20    262.03    262.77    265.84    260.36    258.99     82.70     21.10    118.27    102.46    211.17    227.80    264.90    252.11    244.17    194.39    -13.51    239.01    192.43    252.84    254.99     41.87    252.83    241.57    240.70    253.97    -55.34    209.24     79.44    256.60     53.31
   212.17    250.79    253.80    241.10    262.80    260.05    256.80    246.28    190.48    259.47    120.55     24.05    176.00    254.23    259.21    236.43    158.11     12.37    234.21    205.87    251.35    266.22    251.75    188.24    159.22     30.54    242.76    254.87    232.89    256.41    202.45    256.56     89.36    249.85    -45.25     69.87     44.80    221.01    -20.46    176.77    255.88    264.46    265.51    198.26    214.00    258.30    254.52    261.78    258.34    230.41    260.94    261.92    230.74    158.46    262.09    220.76    208.77    197.26    178.92    -62.10    228.28    238.61    264.07    104.66    219.03    262.46    260.25    226.88    186.40    200.07     38.00    229.71    258.57    262.07    129.10    222.37    -73.08    114.42    149.44    259.17
   235.19    169.95    223.99     92.89    -16.29     50.80    257.66    187.75    -40.30    235.73    137.07    108.54    236.25    151.74    250.01    164.58      7.36     22.37    -47.15     54.88    239.43    249.62     85.36    146.71    243.51    262.45    233.72    252.52    211.97    254.56    255.61     50.76    263.18     13.84    258.95    -24.74    -32.56    133.02    244.02     99.91     13.61    144.32      4.18    257.38    247.13    202.06    163.01    222.17    236.29    260.47    115.58    112.88     39.63    230.92     49.08    -49.10    131.33     80.07     44.14    166.57    234.51    211.94    168.19    162.15    233.83    247.78    257.06    164.15     66.26    265.25    255.05    256.16    244.93    258.60    236.65     89.45     54.57    108.01     85.37    -64.96
   259.14    267.67    199.14    228.75    238.62    261.60    213.89    176.20    260.96      0.88    274.51    263.77     50.42     34.16     32.92    255.82    221.81     63.26    179.04     97.71    266.29    187.64    248.84    209.99    221.96    257.71    262.07    203.32    251.06    241.95    248.76    265.49     -1.83    218.50    229.72    234.80    230.83    -72.21    183.72     76.89    262.31    262.22    250.76    254.18    180.67    265.60    262.64     28.55    261.41    252.16    263.20    264.27    -66.94    225.38     47.61    220.03    211.89     73.29    146.56    215.65    258.40    261.25     86.54    248.71    258.25    263.63    265.24     48.80    253.63    255.42    261.92     95.32    238.92    247.22    253.46    225.01    -71.41     -1.21    119.04    194.30
   150.71    102.35      4.97    190.13    176.47    267.65     -5.09    262.23    253.88    257.61    251.22    -40.47    258.46    264.34    260.08    -42.21     32.84    255.41    224.06    190.48    262.65    209.33     33.63    218.97    260.69    257.67    197.44    258.08    235.90    229.97    242.75     24.52    252.36    255.93     89.01     48.27    -71.33     81.96    -15.28     92.90    268.77    251.11    250.54    220.08    210.97    249.70    218.89    262.85     79.59    225.96    254.88    252.52    250.83    227.45     33.60    217.43    -40.59     94.05     45.92    148.97    205.44    152.20    167.61    -18.46    255.82    259.95     16.73    258.24    250.50    247.59    240.84    218.14    233.03    241.38    234.11    207.17    248.34     89.98    106.67    151.89
   265.91    219.00    173.18    262.34    176.36    260.33    268.84     46.34    256.84    257.54    256.49    230.71    245.92    253.23    -53.69    254.57    179.73    224.61     65.37     32.68    270.51    266.92    262.91    265.94     68.69    262.84    264.53     15.80    257.91    173.99     21.54    260.08     96.99    257.50     41.30    196.06    225.60    -77.05    209.98     71.97    268.13    260.20    251.45    263.69    188.19     39.50    262.27    219.78    243.28    251.05    260.42    250.64    214.98    209.45     94.96     70.36    112.49    167.90    206.64    199.24    241.94    265.42    258.90    244.23    261.05    264.35    260.27    118.51    227.10    230.18    265.25    264.37    111.10    261.85    117.30    183.52    262.64    150.78    204.26     50.68
   192.82    268.04    247.95    257.05    269.86    265.46    237.98    262.24    271.23    264.81    240.46    265.74    264.78    268.11    263.25    209.46    239.65    250.30     91.35    -13.07    251.59    263.26    230.90    256.58    256.97    240.10    262.03    265.85    264.62    258.54    258.37    179.16     98.48    262.24    250.28    199.30    147.52     94.02    171.61    222.37    261.84    265.85    254.80    263.53    208.81    259.77    204.38    258.17    264.72    242.69    261.94    253.31    208.36    256.12    203.82    126.10    255.54     13.87    224.63    133.25    262.96    264.45    260.46    246.92    249.92    264.81    260.76    253.48    261.29    241.52    253.39    240.16    199.72    237.42    254.10    204.65     -3.31    244.29     22.19     55.94
   212.78     86.63    259.67    265.25    260.63    249.66    246.87    205.29    239.10    256.38    267.69    259.71    265.20    262.23    258.28    184.08    -38.73    237.66    254.57    224.59    166.34     67.93    261.11    243.51    254.12    194.50    256.47    259.26    265.02    256.51    192.89     37.09    257.70    265.37    262.13    160.63    -80.31    172.34    261.03    228.88    268.07     -4.71    254.71    255.84    179.68    255.27    -25.84    263.95    259.89    198.90    244.20    -35.64    249.73    243.76    258.43     25.05    168.13    -24.17    203.09    190.11    253.55    255.76    253.85    253.56    206.81    262.74    198.70    257.72    251.47    263.22    212.25     40.24    265.12    264.79    246.66    144.60     -6.86    198.15    152.52    -58.77
   260.82     52.49    225.91    265.16    186.03    273.51      6.08    221.47    261.01    255.58    237.81    218.82    115.64    245.02    232.67    169.00    102.31    -17.20    245.07     -7.92    168.29    193.44    263.18    250.01    240.80    235.14     53.84    267.33    258.44    252.84    253.75    150.82    259.42    234.88    252.80    251.83    -40.00    199.17    207.90    184.60    271.76    225.66    234.11     42.75    254.09    252.71     36.97    251.94    255.88    251.72    237.38     38.78    242.96    255.24    259.82     78.01    -87.68    189.95    172.25    212.88    255.99     54.12    262.00    257.15     52.43    251.51     33.53    258.73    234.33    244.76    124.63     89.90    261.87    253.25    255.15    207.28    110.59    198.03    180.80    196.30
    43.67     19.65     51.63    260.98     45.49    268.13    259.73    192.43    248.79    244.02    252.85     -2.07    250.21    252.75    260.67    152.82     47.43    -77.48    -64.87    -51.58    258.37    238.31    256.33    143.76    236.27    245.81    237.60    256.75    240.09    242.30    148.81    239.18    230.31    104.69    261.21    200.47     -4.21      1.92    -32.98    197.39    248.19     -3.75    230.61    244.16     60.75    253.77    207.82    179.86    136.15    253.78    234.21    256.84    243.12    211.60    248.71    -43.46    132.03    -64.80    203.79    -40.45    248.45    257.68    243.15    167.40    255.50    261.33    263.73    216.16    255.27    254.86    254.08    257.09    243.94    263.67    -55.05    146.15    140.37     35.25    -51.53     94.84
   178.69     11.99    258.11    272.50    221.96    242.24    248.37     -3.37    -11.68    224.70    221.79    254.40    241.05      2.06    262.14    235.33     66.68     11.37    -48.72    207.39    114.94    257.08    262.97    239.96    252.58    259.06     83.10    238.06    -43.96    249.38     45.41    128.10    232.45    230.45    254.71    198.82    199.65     40.71    -25.30     36.95    226.52    106.16    253.73     65.39    238.98     -0.04    226.12    266.10    -36.78    264.60    264.21    208.68    225.64    233.95    255.73    178.45     -2.75    240.07   -102.08    -74.16    257.57     25.08    263.10    100.62    247.33    261.42    194.41    258.35    -31.43    226.09    262.69    235.58    241.62    249.08    253.41    239.34     14.40    115.95     76.45      1.50


==> data/ll_sbm_train_asd.txt <==
pr 5_5_m 5_5_s 6_5_m 6_5_s 7_5_m 7_5_s 8_5_m 8_5_s 9_5_m 9_5_s 5_10_m 5_10_s 6_10_m 6_10_s 7_10_m 7_10_s 8_10_m 8_10_s 9_10_m 9_10_s 5_15_m 5_15_s 6_15_m 6_15_s 7_15_m 7_15_s 8_15_m 8_15_s 9_15_m 9_15_s 5_20_m 5_20_s 6_20_m 6_20_s 7_20_m 7_20_s 8_20_m 8_20_s 9_20_m 9_20_s
20    193.13     92.87   203.44     79.99   196.36     79.36   199.42     77.97   188.14     92.12   218.34     75.50   220.31     60.53   199.55     92.77   206.27     65.49   215.48     60.83   207.26     86.35   197.49     95.25   216.85     71.75   187.84     94.59   201.60     71.12   230.83     44.95   220.77     66.02   225.00     49.92   201.53     77.18   205.22     66.4
40    228.26     62.51   176.66    104.48   196.88     83.55   203.78     89.37   208.74     84.53   214.02     77.84   204.23     77.35   195.29     93.92   226.17     67.50   226.04     56.76   215.09     72.53   198.56     85.20   217.10     80.93   216.27     72.14   218.85     81.97   203.99     95.80   206.16     89.96   206.11     75.46   203.23     85.18   223.60     66.1
60    218.69     59.14   155.51    103.35   191.43     68.69   183.86    107.04   196.38     95.04   174.07    104.88   145.77    106.15   180.56     85.15   193.13     79.42   187.04     94.79   211.71     75.50   184.02     91.52   197.55     94.19   200.90     86.29   184.09     84.51   194.81     85.52   174.73    105.27   187.61     91.78   207.98     77.96   200.57     78.9
80    143.97    103.96    91.89     91.77   113.66    106.39    98.30    100.14   129.45    106.90   144.53     99.09    82.94    109.35   102.29    107.66   108.64    108.60   135.86     98.27   103.74    100.32   103.92     96.48   113.41     97.54   125.92    108.76   136.50     92.10   151.30     83.43   111.57    107.70   124.03     84.54   106.73     98.87    96.78     94.2


==> data/ll_sbm_train_asd_nf.txt <==
pr 5_1_m 5_1_s 6_1_m 6_1_s 7_1_m 7_1_s 8_1_m 8_1_s 9_1_m 9_1_s 5_5_m 5_5_s 6_5_m 6_5_s 7_5_m 7_5_s 8_5_m 8_5_s 9_5_m 9_5_s 5_10_m 5_10_s 6_10_m 6_10_s 7_10_m 7_10_s 8_10_m 8_10_s 9_10_m 9_10_s 5_15_m 5_15_s 6_15_m 6_15_s 7_15_m 7_15_s 8_15_m 8_15_s 9_15_m 9_15_s 5_20_m 5_20_s 6_20_m 6_20_s 7_20_m 7_20_s 8_20_m 8_20_s 9_20_m 9_20_s
20    243.62     57.56   222.13     72.62   237.28     63.03   234.87     64.35   227.51     67.19   193.13     92.87   203.44     79.99   196.36     79.36   199.42     77.97   188.14     92.12   218.34     75.50   220.31     60.53   199.55     92.77   206.27     65.49   215.48     60.83   207.26     86.35   197.49     95.25   216.85     71.75   187.84     94.59   201.60     71.12   230.83     44.95   220.77     66.02   225.00     49.92   201.53     77.18   205.22     66.4
40    242.02     43.32   247.56     38.56   231.74     63.13   232.11     60.67   226.50     71.71   228.26     62.51   176.66    104.48   196.88     83.55   203.78     89.37   208.74     84.53   214.02     77.84   204.23     77.35   195.29     93.92   226.17     67.50   226.04     56.76   215.09     72.53   198.56     85.20   217.10     80.93   216.27     72.14   218.85     81.97   203.99     95.80   206.16     89.96   206.11     75.46   203.23     85.18   223.60     66.1
60    233.91     56.42   224.84     67.14   224.87     75.96   210.91     78.41   214.14     75.02   218.69     59.14   155.51    103.35   191.43     68.69   183.86    107.04   196.38     95.04   174.07    104.88   145.77    106.15   180.56     85.15   193.13     79.42   187.04     94.79   211.71     75.50   184.02     91.52   197.55     94.19   200.90     86.29   184.09     84.51   194.81     85.52   174.73    105.27   187.61     91.78   207.98     77.96   200.57     78.9
80    143.82     91.88   125.23    106.19   119.95    111.25   111.16    108.29   144.35    102.14   143.97    103.96    91.89     91.77   113.66    106.39    98.30    100.14   129.45    106.90   144.53     99.09    82.94    109.35   102.29    107.66   108.64    108.60   135.86     98.27   103.74    100.32   103.92     96.48   113.41     97.54   125.92    108.76   136.50     92.10   151.30     83.43   111.57    107.70   124.03     84.54   106.73     98.87    96.78     94.2

==> data/ll_sbm_train_nf.txt <==
1_20_5 1_20_6 1_20_7 1_20_8 1_20_9 1_40_5 1_40_6 1_40_7 1_40_8 1_40_9 1_60_5 1_60_6 1_60_7 1_60_8 1_60_9 1_80_5 1_80_6 1_80_7 1_80_8 1_80_9 5_20_5 5_20_6 5_20_7 5_20_8 5_20_9 5_40_5 5_40_6 5_40_7 5_40_8 5_40_9 5_60_5 5_60_6 5_60_7 5_60_8 5_60_9 5_80_5 5_80_6 5_80_7 5_80_8 5_80_9 10_20_5 10_20_6 10_20_7 10_20_8 10_20_9 10_40_5 10_40_6 10_40_7 10_40_8 10_40_9 10_60_5 10_60_6 10_60_7 10_60_8 10_60_9 10_80_5 10_80_6 10_80_7 10_80_8 10_80_9 15_20_5 15_20_6 15_20_7 15_20_8 15_20_9 15_40_5 15_40_6 15_40_7 15_40_8 15_40_9 15_60_5 15_60_6 15_60_7 15_60_8 15_60_9 15_80_5 15_80_6 15_80_7 15_80_8 15_80_9 20_20_5 20_20_6 20_20_7 20_20_8 20_20_9 20_40_5 20_40_6 20_40_7 20_40_8 20_40_9 20_60_5 20_60_6 20_60_7 20_60_8 20_60_9 20_80_5 20_80_6 20_80_7 20_80_8 20_80_9
   267.25    196.26    255.06    252.72    265.47    269.49    235.55    263.04    225.63    257.92    265.75    249.67    265.49    251.31    264.29     14.25    234.63    261.61     78.89    -76.95    271.42    272.05    166.61    261.76    213.77    246.78    219.88    241.01    264.56    264.58    218.64    152.56    235.22    -49.75    152.65    -18.96    236.98    174.38    177.36    252.50    260.61    232.57    237.80    263.83    173.00    264.66     17.05     93.30    253.70    256.41    268.15    237.81    187.70    252.86    254.35    238.82    141.85    158.19     27.39    -64.77    256.85    252.31    262.62      1.86    258.44    260.87    255.12    224.29    178.68    259.26    260.32     53.56     -5.25    249.40    175.43    207.64     72.42    -39.88    224.96    150.53    221.38    194.57    160.24    149.40     48.91    255.11    263.91    256.24    210.75    250.47    227.76    127.74    224.14    256.33    234.55    209.89    118.32    219.50    -26.34    145.95
   266.65    263.38    153.02    268.04     58.22    265.01    269.20    265.34    232.95    248.03    263.35    262.21    234.59    171.20    233.40    257.95    264.33    192.05    167.90     27.18    -16.39    263.21    110.68    249.28    -17.56    212.13    250.44     85.27    225.49     41.52    197.56    259.39    194.37    259.09    247.23    238.90     51.54    154.02    162.16    124.39     98.89    264.09    242.35    221.09    260.01    244.13    273.65     99.08    168.59    250.28    118.18    264.02     46.09    227.00    156.19    -64.26     21.52    154.05    -33.09    187.06    224.09    256.00    253.22    -49.98    -18.10    256.10    247.05     -2.61    264.21     78.04     19.47    251.15    258.94    -12.80    248.31    217.02    -15.38    111.97    -79.51    163.04    186.05    261.03    213.62    250.97     48.34    -16.67    265.65    197.59     40.34    260.15    207.21    259.49    246.45     51.53    217.25    194.77    209.38    188.36     25.35      4.25
   262.88    267.32    243.01     88.47    271.90    206.90    266.56    155.48    233.57     67.88    263.98    269.57     45.71     65.44    220.29    254.81    203.08    145.94    263.66     -9.04    188.48    263.38    192.70     27.90     48.55    261.87    238.00    204.14    174.44     70.31    248.05     37.21    239.30     36.20    -15.43     27.77    161.82    216.68     -5.50     28.13    247.25    250.14     42.99     25.44    163.57    251.06    262.46    240.80    248.59     82.68    255.16    217.83    243.19     58.59    202.33    -13.56    207.54    162.21    165.45     19.12    130.67    265.47    262.28    115.50    256.97    264.40    244.87    256.14     57.93    255.33    255.23    219.46    232.87    118.97    139.57    176.70      6.94    196.99    -28.52     73.45    245.41    256.74    259.69    256.88    219.61    264.44    255.96    176.99    -17.19    262.39    260.49    246.52    -20.90     69.99    130.96    234.96    237.06    176.87     44.84    139.29
   266.59    270.89    266.84    263.31    257.60    269.65    270.26    259.13    182.35    266.91    234.15    228.81    245.23    265.48    263.88    218.95    -52.68    -25.19    251.12    244.19    265.84    252.25    164.42    266.16    249.60    189.54    266.04    -38.46    263.74    246.03     74.70     69.31     78.27    243.46    211.78     78.77    138.62      7.37     36.75    245.71    270.13    253.97    254.31    236.85    166.45    174.66    219.97    251.84    257.05    181.57    231.58    257.17    193.80    232.64    208.82    211.47    152.76    -99.79    160.68    234.29    256.57    267.85    234.77    265.42    259.91    248.62    235.76    232.05    250.20    258.71    250.50    251.12    208.52    240.85    181.89    142.04    215.30    116.61    155.91    200.95    249.43    252.28    238.79    261.21    109.52    256.02    239.69    -21.84    258.31    258.61    255.00    263.82     22.94    261.04    136.63    145.04    119.77    -12.70    226.66     28.32
   261.21    212.35    274.77    237.45    267.22    225.05    202.29    269.30    268.64    258.32    231.75    152.32    268.02    262.70    257.47     -9.24     94.41    260.12    168.39    184.68    263.02    252.09    156.19    256.28    210.09    267.66    -43.12    225.50    246.46    244.66    240.76     23.51    244.79    263.11     37.93    138.10    -61.54    236.79    178.22    -49.39    242.80    262.18    221.32    257.42    260.69    261.97    263.16    183.00    226.16    230.95    240.46     58.67    240.54     66.69    236.00    203.89    -24.99      6.10    208.92    -23.91    192.95    -59.34    -47.41    231.50    260.99     29.60    232.85    -27.27    262.66    257.13    212.03    -22.40      2.01     40.93    153.69    200.57    160.10    218.50    213.66    218.73    176.16    194.95    169.75    144.95    234.95    211.94    215.96    105.14    256.77    103.16    247.66     93.12    244.38    169.68    246.59    238.49    188.94    107.08    168.25     24.59
   257.16    254.98    265.54    257.22    226.07    267.59    230.39    263.28    237.40    270.92    200.90    259.07    257.02    243.73    259.00    145.35    115.20    111.01    236.81    264.30    270.73    200.20    262.89    176.76    259.36    255.81     80.84    177.25    193.81    249.74    255.58    244.22    249.52    251.87    259.84    224.24    235.06    203.40    144.02    -48.84    188.05    258.24    254.82    235.96    178.44     58.46    170.51     45.62    262.61    195.09    237.32    251.97     56.05    199.57    261.82    167.60    -68.47    236.64    197.26    178.04    213.74    215.74    266.75    249.49    251.24    210.86    108.61    244.50    187.81    242.39    260.24    265.22    227.87    253.97    256.22    198.46    157.62    193.89    158.43    257.78    255.15    242.57    262.79     73.04    264.05     23.72    262.54    248.80    248.67    254.05    260.37    -50.91    217.98    156.88    251.45    206.96     19.65    152.87    108.73    211.23
   272.81    254.17    264.05    272.12    260.44    179.75    233.27    250.10    251.94    267.53    257.70    266.72    206.23     70.81    187.63     85.86    211.64     10.82     49.50    209.55    198.32    252.53    201.89     62.88    263.43    197.05    256.08    265.75    260.93    240.49    242.69    222.65    253.19    179.36    250.95    230.59    122.95    -55.64    132.02    217.04    241.55    218.35    261.93    268.63    259.67    267.08    226.47    259.47    260.45    252.64    229.25     56.77    228.95    222.22    -12.55    249.20     54.87     45.31    150.34    187.91    228.79    262.42    253.45     30.11    187.71    250.00    263.85    257.59    216.72    259.46    193.36    122.87    230.70    258.94    263.07     51.12    228.12    -62.89    182.04    101.43    264.62    262.87    256.21    259.95    233.69    254.17    259.87    261.97    244.24     41.48    246.46    258.99     42.90    253.06     49.41    254.80    235.50    -79.08    177.42    199.27
    19.97    224.75    269.28    238.40    265.56     51.32    262.87    265.49    256.34    266.76     28.18    264.08    263.94    221.01    260.15    -31.07    139.83    155.59     -1.42     96.20     44.02    258.94    265.33    221.89     61.64     68.69    189.10    203.17    143.84    231.89     63.66    164.51    167.22      1.79    258.64    -92.22     29.45    -12.81    -16.56    242.47     20.39    123.01    257.89     66.16    256.83     44.71    250.54    258.83    242.63    258.91    -60.93    155.55    261.36     74.17    264.90    -26.44    135.76     28.10    -54.62    244.42     15.76    261.14    253.59    192.76    266.29    191.73    250.23    254.97    239.07    257.85    202.92     44.13    253.47    234.27    237.68    -15.46    111.36    -10.91    -87.48    237.62    200.13    188.27    258.20    219.23    256.65    130.65    110.46    253.13    252.06    226.04    230.17     32.98     -2.85    193.35    251.04    -14.81    183.21     81.73    196.05    215.08
   269.44    194.28    272.65    109.12    198.07    263.70    266.11    264.09    261.93    218.50    261.47    252.91    180.25    259.23    180.92      9.89     56.85    223.51    182.95    163.76    263.41    262.77    177.78    248.55    244.25    265.27    250.10    202.38    212.92    243.53    263.09    239.95    154.33    143.20    263.05    224.89     41.73    226.15    137.06    157.01    253.33    260.22    254.11    198.59    267.33    250.86     59.75     10.55    258.02    213.35    230.60    160.53    215.51     53.05    228.40    246.53    -47.47    174.07    -87.74    188.31    267.08    261.98    222.74    243.59    257.91    113.52    257.10    256.08    234.41    162.27    248.06    250.73    244.85    -40.28    216.84    202.06    -31.16    113.83    231.86     30.93    262.37    255.99    247.00    253.20    236.73    256.33    230.03    245.93    255.48    249.79     96.91      3.85    255.60      4.59    245.18    230.06    196.60    221.59    244.05     86.68
   249.67     68.30    266.50    224.59    264.83    246.69    260.60    268.48    276.73    237.29    253.09     65.39    264.57    255.60    205.78    149.10    -77.71    236.22      1.38    156.89    147.88     62.24    259.07    231.92    209.65    218.06    258.72     46.59    -24.66    247.17    242.66     25.40     47.61    262.23    260.14    115.99     62.52    125.90    130.47    149.11    261.21    261.48    -12.55    204.85     16.74    266.45    170.43    263.00    261.52    248.46    152.22     42.22    125.49    188.50     29.82    209.01    -29.55    220.64    178.61    257.75     29.04    172.76    259.83     61.16    240.47    183.12     69.58    254.58    125.55    -57.92    249.81     92.85    256.39    148.45    229.54    -20.34     36.00    185.32    208.50    183.46    263.11    262.44    260.56    236.69    243.68    258.56    263.59    218.92    196.38    254.82    183.01    252.10    251.28    248.20    244.51     47.84    175.83    181.18    -90.77     90.21
   268.08    263.61     46.23    212.32    263.58    261.95    249.76    187.54    269.63    215.75    261.27     71.82    238.59    179.66    259.65    208.39    197.97     -3.68     56.52    238.04    268.79    231.22    260.23     27.47     -1.66    263.54     49.27    266.10    267.37    250.53    264.40    -26.48    250.86    264.18    223.21     26.51     22.22     45.14    -24.56     25.54    265.06     85.23    261.73    267.82    259.05    263.95    253.82    254.62    254.10    247.03    250.73    -64.98    244.26    193.47    229.94    172.29    197.98    244.57    140.79    220.56    251.67    246.61    126.56    261.09     22.69    227.30     44.32     79.69    255.33    222.45    248.40    185.88    260.55     17.52     39.59    -18.65    131.11    199.67    235.40    144.04    191.63    259.31    233.30    258.77     94.11    258.65    188.05    251.49    256.78    226.95    254.54    235.23    199.61     68.19     35.38    197.08    -94.02    236.27     41.13     -7.58
   205.55    272.51    270.80    275.47    270.46    262.61    270.10    241.44    147.72    261.30    261.89    254.04    264.22    245.69    266.05    262.35    227.79     49.60    -78.81    249.50    271.07    183.56    270.86    194.42    259.81    234.65     14.76    270.48    245.75    265.42    110.07    220.37    148.63    224.63    142.11    205.36    146.01    254.51     -0.55    224.66    267.62    246.53    256.88    233.97    143.20    -24.60     48.12    258.23    251.68    264.04    226.36      3.11    262.70    258.27    222.00    185.84    177.17    255.83    230.62    -92.09     16.86    180.38    184.66    192.03    127.88    256.56     18.18    259.47    258.69    250.90    237.78    122.52    257.46    261.65    248.42    126.78    -86.30    210.02    223.55    198.29     39.53    239.30    239.89    262.14    257.65     44.04    -50.28    199.76    249.20    262.01    259.23    -42.54    265.14    262.31    246.87    149.85      1.30    141.88    147.48    142.98
   213.76    270.93    260.02    273.08    267.85    240.02    262.73     54.55    267.81    268.06    260.82    151.58    -85.53    251.48    260.04    107.66    144.71    205.56     28.38    143.28    230.17    236.82     12.15    264.86    181.16    257.55    233.77    239.10    186.65    261.91    192.34    122.56    231.27    244.14     35.23    207.61    -60.50     83.52    167.95    -43.20    253.46    262.72     17.55    251.13    258.35    221.91    259.36    -54.82    246.01    249.87    200.51    261.78    -12.34     45.25    255.95    202.89      5.61    -69.13     69.02     96.47    265.16    257.61    175.18    187.30    258.18    260.78    253.81    257.91    265.28    262.26    237.73    240.17     90.58    262.66    109.60    -46.52    177.02    -65.41    148.43     43.20    256.42    203.40     91.39    239.81    237.38    242.61    -12.83    255.87    178.90    247.51     67.56    262.76    186.05    260.01    139.54    148.07    173.09     65.13     31.84    173.59
   272.42     54.64     87.47    277.36    247.34    263.75    261.51    263.82    251.00    269.03    264.91    257.22    111.74    237.80    255.13    143.21    185.82     96.83     21.47    251.47    263.43    178.98    263.56    268.83    268.28    251.81    -11.29    173.91     43.77    250.24    267.39    234.85     54.19    242.10    264.57    206.30    -26.84     31.51    200.48    259.16    267.86    110.74    259.69     74.35    246.10    241.02    125.07    255.08     35.11    259.03    254.24     10.79     59.07    222.73    255.24    151.16    221.02     46.88     54.75    153.46    256.42    213.51    244.93    268.97    242.81    257.32    141.89    234.87    251.48    262.34    217.51    179.88    256.25    258.05    255.79    215.36    135.37     14.48    160.10    241.65    259.43    224.90    156.97    248.92    249.76    257.17    232.83    255.17    216.01    259.41    263.94    253.69    108.16    255.45    253.29    131.26    203.43     11.17     13.15    260.80
   228.58     60.07    230.58     58.72     64.19    257.78    256.31     42.26    241.75    264.15    209.18    252.24    265.13    244.95    156.43    187.57     65.90    249.85    100.81     15.91     33.28    269.28     38.84    112.35    231.90    264.16    265.48    258.00    220.65    187.71    265.94    255.14    192.97    218.28    226.78      9.26    211.83    188.57    -79.79    158.48    249.74    266.05    251.31    201.21    173.76    207.28    259.70    212.62    149.20    258.21    141.14    266.30    236.90    239.86    174.71    171.58    215.42    114.52    -53.38    109.81    268.59    212.15    220.67    249.68    134.41    256.40    250.07    266.54    252.54    259.22    193.06    263.77    252.80    254.75    253.16     98.61     49.26    199.72    -56.05    164.79    256.91    264.38    212.94      5.73    152.52    262.95    264.80    248.33    218.10    247.60    197.52    262.90    266.15     63.36    262.30    148.77    169.74    200.68     19.62     72.83
   214.60    273.02    268.97    230.33    271.60    222.52    266.74    249.53    264.29    268.21    195.71    268.95    266.76    224.48    258.87    221.79    246.83     64.16    116.29     76.03    258.59    220.19    260.58    144.17    248.59    227.88     18.02    262.65    228.84    258.05    250.47    239.13    201.14    268.97    262.32    -13.07    137.26    187.50    175.69    139.17    199.83    224.47    182.32    183.44    248.59    245.74    246.77    256.35    262.58    214.77    -28.59     10.26    242.58    258.95    207.71    -60.45     -2.16    167.92     -3.63    173.63    254.83    253.87    252.66    228.88    212.14    253.47    257.32    255.45    255.29    188.28     11.51    190.05    263.16    256.44     29.28     -1.23    120.11    184.69    181.19    169.12    250.98     46.66    244.33    256.04    199.96    186.88    168.47    259.20    258.40    238.68     15.03     34.63    237.08    256.25    256.17     -2.77    -19.78    150.05    253.38      8.47
   274.37    269.26    265.92    258.30    139.51    266.40    271.84    273.05    272.21    268.92    263.22    252.51    177.19    260.50    263.55    257.36    226.22     -0.69     70.09    218.97    268.04    240.15    264.60    206.42    261.50    208.07    226.94    227.02    256.28    239.98    265.20     53.54    264.94    236.86     82.35    260.06      8.38    245.30    129.21    265.51    263.82    223.13    240.96    239.73    262.52    187.13    247.01    242.12    231.88    252.10    265.20     47.44    130.52    260.69    260.03    258.21    216.60    186.30    262.25    258.59    262.88     59.44    193.56    258.46    259.31    234.05    224.67    257.19    212.75    248.59    249.06    264.19    263.87    259.84    257.76    260.12    137.28    237.31    198.57    182.77    254.21    241.56    265.27    204.05    258.83    260.62    258.11    250.41     55.22    263.34    233.62    257.17    -25.00    255.90    256.20     98.80     35.22    152.99    192.93    200.18
   274.40    233.56     54.50     63.91     52.88    250.76    217.31    267.64     30.37     70.53    265.28    260.50    272.11    193.99    135.35     44.79    219.01    253.29    193.04 nan    261.92    219.42    150.74     46.28    250.47    246.33    253.01    264.98    253.34     39.12    158.14    224.92    119.51    -54.00    233.89    225.00     24.50     12.27    -10.71    209.36    -40.33     85.96     48.77    262.12    171.09    257.89    151.14     53.77    250.23     -8.15    228.18    245.36    218.38    135.91     99.95     93.03    223.76    256.93    125.68    174.67     54.95    264.62    198.77     57.59    213.83    170.60    268.95    223.02    250.57    263.51    146.75    160.77     41.68    252.96    208.38     28.16    156.05    154.78    149.62     45.68    248.89    266.18    237.23    195.81    192.56    143.32    256.88     23.42    251.89    121.86    143.74    250.85    157.86    247.53    189.45     -7.01     53.86    221.41    205.14    -49.92
   269.96    261.79    258.15    265.77    245.91    268.11    266.56    251.10    225.92    269.25     56.58    229.15    247.87    175.01     61.04    209.03    231.49     -2.20    251.93 nan      1.53    268.26    258.97    146.61    265.22     40.28    112.02    268.58    256.19    -20.99    221.00     58.39    175.42     32.14    204.20    198.67     46.25     25.41    126.50    139.94    241.96    261.20    261.89    249.48    249.81    263.31    260.50    262.61    247.78    209.75    -71.95    263.00    223.58    262.78    231.72    175.39     56.14     -8.04    164.13    226.28    224.78     40.20    185.97    262.35    173.07    230.52    264.43    260.32    266.68    -48.37     -1.36    257.60    224.95    197.77     45.71    -36.69    246.28    157.76    -69.32    -13.72    168.07    254.39    261.70    257.89    183.25    -17.34    261.33    243.20    258.98     -4.24    -15.85     60.05    210.86    125.82    191.41    112.75    254.46    -29.07    -78.94     23.06
   261.76    265.68    266.91    262.60    264.21    266.14    249.25    258.55    267.67    266.03    186.76    255.04    264.24    275.21    263.44    -10.09     49.26    203.20    265.20 nan     28.31    267.23    254.51    231.62    114.22    271.13    180.79    265.97    262.78    193.54    257.81    260.92    136.36    260.16    264.56      5.60    211.32     77.30     55.84    245.72    247.33    259.31     33.43     82.48    254.25    227.09    267.83    140.93    243.19    247.77    -15.92     35.85    233.93    247.42    -11.03     28.43     12.92     -7.64    171.41    -42.52    201.04    268.58    250.19    262.30    198.51    260.32    257.28    253.18    243.52    252.20    262.03    262.77    265.84    260.36    258.99     82.70     21.10    118.27    102.46    211.17    227.80    264.90    252.11    244.17    194.39    -13.51    239.01    192.43    252.84    254.99     41.87    252.83    241.57    240.70    253.97    -55.34    209.24     79.44    256.60     53.31
   273.58    271.90    264.95    270.83    248.52    194.27    267.65    264.41     38.49    209.89    257.43    247.39    265.97    263.26    248.23    171.52     32.28     34.42    -89.81 nan    212.17    250.79    253.80    241.10    262.80    260.05    256.80    246.28    190.48    259.47    120.55     24.05    176.00    254.23    259.21    236.43    158.11     12.37    234.21    205.87    251.35    266.22    251.75    188.24    159.22     30.54    242.76    254.87    232.89    256.41    202.45    256.56     89.36    249.85    -45.25     69.87     44.80    221.01    -20.46    176.77    255.88    264.46    265.51    198.26    214.00    258.30    254.52    261.78    258.34    230.41    260.94    261.92    230.74    158.46    262.09    220.76    208.77    197.26    178.92    -62.10    228.28    238.61    264.07    104.66    219.03    262.46    260.25    226.88    186.40    200.07     38.00    229.71    258.57    262.07    129.10    222.37    -73.08    114.42    149.44    259.17
    66.11    236.16    265.09    271.49    271.81    226.17     70.67    149.42    254.84     48.95    267.49    246.58    254.15    199.01    258.61    152.01    251.69    245.33 nan nan    235.19    169.95    223.99     92.89    -16.29     50.80    257.66    187.75    -40.30    235.73    137.07    108.54    236.25    151.74    250.01    164.58      7.36     22.37    -47.15     54.88    239.43    249.62     85.36    146.71    243.51    262.45    233.72    252.52    211.97    254.56    255.61     50.76    263.18     13.84    258.95    -24.74    -32.56    133.02    244.02     99.91     13.61    144.32      4.18    257.38    247.13    202.06    163.01    222.17    236.29    260.47    115.58    112.88     39.63    230.92     49.08    -49.10    131.33     80.07     44.14    166.57    234.51    211.94    168.19    162.15    233.83    247.78    257.06    164.15     66.26    265.25    255.05    256.16    244.93    258.60    236.65     89.45     54.57    108.01     85.37    -64.96
   273.45    269.94    241.53    266.81    271.60    258.07    264.36    260.23    268.95    268.93    266.15    266.95    256.50     20.90    265.06    226.09    -17.40    181.78 nan nan    259.14    267.67    199.14    228.75    238.62    261.60    213.89    176.20    260.96      0.88    274.51    263.77     50.42     34.16     32.92    255.82    221.81     63.26    179.04     97.71    266.29    187.64    248.84    209.99    221.96    257.71    262.07    203.32    251.06    241.95    248.76    265.49     -1.83    218.50    229.72    234.80    230.83    -72.21    183.72     76.89    262.31    262.22    250.76    254.18    180.67    265.60    262.64     28.55    261.41    252.16    263.20    264.27    -66.94    225.38     47.61    220.03    211.89     73.29    146.56    215.65    258.40    261.25     86.54    248.71    258.25    263.63    265.24     48.80    253.63    255.42    261.92     95.32    238.92    247.22    253.46    225.01    -71.41     -1.21    119.04    194.30
   268.93    263.30    211.67    269.96    176.09    266.56    260.31    263.39    259.94    266.27    269.05    199.33    197.79    264.19    245.57     73.21    -38.73    -71.43 nan nan    150.71    102.35      4.97    190.13    176.47    267.65     -5.09    262.23    253.88    257.61    251.22    -40.47    258.46    264.34    260.08    -42.21     32.84    255.41    224.06    190.48    262.65    209.33     33.63    218.97    260.69    257.67    197.44    258.08    235.90    229.97    242.75     24.52    252.36    255.93     89.01     48.27    -71.33     81.96    -15.28     92.90    268.77    251.11    250.54    220.08    210.97    249.70    218.89    262.85     79.59    225.96    254.88    252.52    250.83    227.45     33.60    217.43    -40.59     94.05     45.92    148.97    205.44    152.20    167.61    -18.46    255.82    259.95     16.73    258.24    250.50    247.59    240.84    218.14    233.03    241.38    234.11    207.17    248.34     89.98    106.67    151.89
   258.06    258.55    264.38    268.56    267.40    249.73    241.84    234.10    206.88     73.14    269.81    260.85    238.21    260.90     62.89    210.70    -10.54    -78.87 nan nan    265.91    219.00    173.18    262.34    176.36    260.33    268.84     46.34    256.84    257.54    256.49    230.71    245.92    253.23    -53.69    254.57    179.73    224.61     65.37     32.68    270.51    266.92    262.91    265.94     68.69    262.84    264.53     15.80    257.91    173.99     21.54    260.08     96.99    257.50     41.30    196.06    225.60    -77.05    209.98     71.97    268.13    260.20    251.45    263.69    188.19     39.50    262.27    219.78    243.28    251.05    260.42    250.64    214.98    209.45     94.96     70.36    112.49    167.90    206.64    199.24    241.94    265.42    258.90    244.23    261.05    264.35    260.27    118.51    227.10    230.18    265.25    264.37    111.10    261.85    117.30    183.52    262.64    150.78    204.26     50.68
   270.34    271.28    271.90    273.16    271.46    261.85    266.87    270.93    270.27    258.28    238.24    268.91    259.56    265.27    259.94    177.81     54.22 nan nan nan    192.82    268.04    247.95    257.05    269.86    265.46    237.98    262.24    271.23    264.81    240.46    265.74    264.78    268.11    263.25    209.46    239.65    250.30     91.35    -13.07    251.59    263.26    230.90    256.58    256.97    240.10    262.03    265.85    264.62    258.54    258.37    179.16     98.48    262.24    250.28    199.30    147.52     94.02    171.61    222.37    261.84    265.85    254.80    263.53    208.81    259.77    204.38    258.17    264.72    242.69    261.94    253.31    208.36    256.12    203.82    126.10    255.54     13.87    224.63    133.25    262.96    264.45    260.46    246.92    249.92    264.81    260.76    253.48    261.29    241.52    253.39    240.16    199.72    237.42    254.10    204.65     -3.31    244.29     22.19     55.94
   271.81     92.22    271.14    268.74    183.29    262.25    191.71    273.53    267.43    267.86    213.48    263.01    257.05    264.86    261.99 nan nan nan nan nan    212.78     86.63    259.67    265.25    260.63    249.66    246.87    205.29    239.10    256.38    267.69    259.71    265.20    262.23    258.28    184.08    -38.73    237.66    254.57    224.59    166.34     67.93    261.11    243.51    254.12    194.50    256.47    259.26    265.02    256.51    192.89     37.09    257.70    265.37    262.13    160.63    -80.31    172.34    261.03    228.88    268.07     -4.71    254.71    255.84    179.68    255.27    -25.84    263.95    259.89    198.90    244.20    -35.64    249.73    243.76    258.43     25.05    168.13    -24.17    203.09    190.11    253.55    255.76    253.85    253.56    206.81    262.74    198.70    257.72    251.47    263.22    212.25     40.24    265.12    264.79    246.66    144.60     -6.86    198.15    152.52    -58.77
   266.81     61.98    245.20    269.22    257.24    274.18    260.61    249.39    269.34    267.23    262.22    198.73    264.11    209.28    257.67 nan nan nan nan nan    260.82     52.49    225.91    265.16    186.03    273.51      6.08    221.47    261.01    255.58    237.81    218.82    115.64    245.02    232.67    169.00    102.31    -17.20    245.07     -7.92    168.29    193.44    263.18    250.01    240.80    235.14     53.84    267.33    258.44    252.84    253.75    150.82    259.42    234.88    252.80    251.83    -40.00    199.17    207.90    184.60    271.76    225.66    234.11     42.75    254.09    252.71     36.97    251.94    255.88    251.72    237.38     38.78    242.96    255.24    259.82     78.01    -87.68    189.95    172.25    212.88    255.99     54.12    262.00    257.15     52.43    251.51     33.53    258.73    234.33    244.76    124.63     89.90    261.87    253.25    255.15    207.28    110.59    198.03    180.80    196.30
   267.35    269.74    272.07    263.16 nan    262.48    269.08    107.65    268.76    260.06    235.76    265.14    259.91    263.08     40.19 nan nan nan nan nan     43.67     19.65     51.63    260.98     45.49    268.13    259.73    192.43    248.79    244.02    252.85     -2.07    250.21    252.75    260.67    152.82     47.43    -77.48    -64.87    -51.58    258.37    238.31    256.33    143.76    236.27    245.81    237.60    256.75    240.09    242.30    148.81    239.18    230.31    104.69    261.21    200.47     -4.21      1.92    -32.98    197.39    248.19     -3.75    230.61    244.16     60.75    253.77    207.82    179.86    136.15    253.78    234.21    256.84    243.12    211.60    248.71    -43.46    132.03    -64.80    203.79    -40.45    248.45    257.68    243.15    167.40    255.50    261.33    263.73    216.16    255.27    254.86    254.08    257.09    243.94    263.67    -55.05    146.15    140.37     35.25    -51.53     94.84
   215.03    237.04    270.20 nan nan    199.86    264.38    265.95    192.59     93.04    251.84      4.55    239.33    -38.72     11.60 nan nan nan nan nan    178.69     11.99    258.11    272.50    221.96    242.24    248.37     -3.37    -11.68    224.70    221.79    254.40    241.05      2.06    262.14    235.33     66.68     11.37    -48.72    207.39    114.94    257.08    262.97    239.96    252.58    259.06     83.10    238.06    -43.96    249.38     45.41    128.10    232.45    230.45    254.71    198.82    199.65     40.71    -25.30     36.95    226.52    106.16    253.73     65.39    238.98     -0.04    226.12    266.10    -36.78    264.60    264.21    208.68    225.64    233.95    255.73    178.45     -2.75    240.07   -102.08    -74.16    257.57     25.08    263.10    100.62    247.33    261.42    194.41    258.35    -31.43    226.09    262.69    235.58    241.62    249.08    253.41    239.34     14.40    115.95     76.45      1.50


==> data/ll_sbm_wch.txt <==
c 1_20_5 1_20_6 1_20_7 1_20_8 1_20_9 1_40_5 1_40_6 1_40_7 1_40_8 1_40_9 1_60_5 1_60_6 1_60_7 1_60_8 1_60_9 1_80_5 1_80_6 1_80_7 1_80_8 1_80_9 10_20_5 10_20_6 10_20_7 10_20_8 10_20_9 10_40_5 10_40_6 10_40_7 10_40_8 10_40_9 10_60_5 10_60_6 10_60_7 10_60_8 10_60_9 10_80_5 10_80_9 20_20_5 20_20_6 20_20_7 20_20_8 20_20_9 20_40_5 20_40_9 20_60_5 20_60_9 20_80_5 20_80_9
0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
10 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.1 0.0 0.0 0.1 0.1 0.13333333333333333 0.0 0.0 0.0 0.0 0.11764705882352941 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.06666666666666667 0.36666666666666664 0.0 0.0 0.1 0.1 0.13333333333333333 0.0 0.16666666666666666 0.0 0.0 0.0 0.0 0.0 0.0 0.5666666666666667 0.0 0.26666666666666666 0.0 0.13333333333333333
20 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.16666666666666666 0.23333333333333334 0.26666666666666666 0.1 0.06666666666666667 0.23333333333333334 0.36666666666666664 0.43333333333333335 0.43333333333333335 0.0 0.030303030303030304 0.03333333333333333 0.0 0.4411764705882353 0.0 0.0 0.0 0.0 0.0 0.13333333333333333 0.3333333333333333 0.5 0.36666666666666664 0.06666666666666667 0.06666666666666667 0.23333333333333334 0.36666666666666664 0.43333333333333335 0.43333333333333335 0.03333333333333333 0.5333333333333333 0.0 0.0 0.0 0.0 0.0 0.36666666666666664 0.0 0.06666666666666667 0.5 0.03333333333333333 0.6333333333333333
30 0.0 0.0 0.0 0.0 0.0 0.1 0.16666666666666666 0.0 0.0 0.0 0.3333333333333333 0.23333333333333334 0.06666666666666667 0.0 0.0 0.17647058823529413 0.30303030303030304 0.0 0.0 0.08823529411764706 0.0 0.0 0.0 0.0 0.0 0.2 0.2 0.0 0.0 0.0 0.3333333333333333 0.23333333333333334 0.06666666666666667 0.0 0.0 0.1 0.03333333333333333 0.0 0.0 0.0 0.0 0.0 0.06666666666666667 0.0 0.36666666666666664 0.0 0.16666666666666666 0.13333333333333333
40 0.0 0.0 0.0 0.0 0.0 0.06666666666666667 0.0 0.0 0.0 0.0 0.03333333333333333 0.03333333333333333 0.03333333333333333 0.0 0.0 0.29411764705882354 0.12121212121212122 0.03333333333333333 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.03333333333333333 0.03333333333333333 0.0 0.0 0.5 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.23333333333333334 0.0 0.16666666666666666 0.0
50 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.0 0.0 0.0 0.0 0.14705882352941177 0.030303030303030304 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.0 0.0 0.0 0.0 0.13333333333333333 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.43333333333333335 0.0
60 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.0
70 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.030303030303030304 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
80 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.029411764705882353 0.0 0.0 0.0 0.058823529411764705 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
90 1.0 1.0 1.0 1.0 1.0 0.8 0.6666666666666666 0.7666666666666667 0.7333333333333333 0.8 0.5333333333333333 0.5 0.43333333333333335 0.4666666666666667 0.43333333333333335 0.35294117647058826 0.48484848484848486 0.9333333333333333 1.0 0.29411764705882354 1.0 1.0 1.0 1.0 1.0 0.6666666666666666 0.4666666666666667 0.5 0.5666666666666667 0.5666666666666667 0.5333333333333333 0.5 0.43333333333333335 0.4666666666666667 0.43333333333333335 0.2 0.26666666666666666 1.0 1.0 1.0 1.0 1.0 0.5666666666666667 0.43333333333333335 0.3333333333333333 0.23333333333333334 0.16666666666666666 0.1


==> data/mc-sbm-train-asd.txt <==
pr 3-5-m 3-5-s 4-5-m 4-5-s 5-5-m 5-5-s 6-5-m 6-5-s 3-10-m 3-10-s 4-10-m 4-10-s 5-10-m 5-10-s 6-10-m 6-10-s
40   -129.89     16.55  -126.66     10.69  -128.72     17.51  -133.42     20.75  -129.62      8.61  -131.78     15.77  -132.27     17.25  -135.23     16.6
60   -129.83     12.66  -126.99      4.29  -128.33     11.74  -126.53      4.21  -128.90      4.72  -128.35      2.85  -129.28      2.80  -130.10      9.2


==> data/mc_nn.txt <==
0_5 20_5 40_5 60_5 80_5 0_6 20_6 40_6 60_6 80_6 0_7 20_7 40_7 60_7 80_7 0_8 20_8 40_8 60_8 80_8 0_9 20_9 40_9 60_9 80_9
-118.33 -166.09 -148.49 -153.25 -200 -178.43 -122.96 -135.47 -200 -131.68 -186.52 -157.15 -135.59 -129.77 -200 -200 -200 -167.65 -200 -129.5 -151.89 -200 -200 -200 -129.5
-200 -150.02 -200 -200 -200 -193.48 -144.36 -135.18 -189.04 -200 -146.19 -135.31 -200 -129.95 -155.82 -119.9 -137.18 -200 -151.82 -200 -161.47 -139.43 -156.13 -184.68 -200
-200 -200 -200 -200 -200 -200 -147.61 -141.69 -144.8 -200 -200 -147.6 -191.43 -150 -200 -200 -165.46 -151.98 -132.19 -200 -173.03 -177.12 -156.98 -134.94 -190.29
-200 -144.97 -200 -141.45 -200 -200 -134.45 -129.69 -152.33 -200 -136.94 -200 -158.51 -189.01 -129.5 -188.67 -200 -137 -149.88 -129.5 -199.96 -141.97 -184.62 -200 -200
-200 -186.56 -144.51 -130.29 -200 -200 -155.71 -192.22 -200 -156.58 -131.61 -146.1 -200 -164.05 -200 -150.06 -167.56 -150.69 -138.92 -200 -131.2 -184.67 -143.08 -138.73 -200
-150.77 -137.74 -170.19 -150.07 -129.5 -200 -200 -194.95 -200 -181.67 -200 -141.75 -200 -200 -200 -161.61 -132.41 -153.74 -163.81 -200 -152.48 -171.4 -159.68 -191.38 -200
-142.33 -160.04 -141.19 -119.29 -200 -150.57 -163.56 -132.12 -162.44 -200 -172.71 -134.32 -181.01 -200 -177.5 -132.93 -200 -200 -200 -200 -145.05 -139.27 -136.58 -200 -200
-119.84 -199.86 -164.27 -200 -200 -189.63 -141.16 -152.81 -129.5 -200 -200 -168.8 -187.74 -200 -129.5 -165.28 -149.14 -135.84 -132.39 -200 -144.42 -142.7 -200 -133.33 -133.39
-200 -136.42 -145.16 -135.24 -200 -146.13 -169.13 -166.27 -200 -200 -193.63 -197.52 -176.99 -183.31 -200 -130.12 -189.89 -161.69 -131.42 -200 -141.78 -158.86 -151.28 -200 -129.5
-200 -188.76 -200 -200 -200 -163.37 -155.06 -145.75 -200 -200 -147.13 -200 -200 -190.97 -129.5 -200 -173.8 -200 -157.02 -200 -142.02 -200 -200 -169.01 -200
-163.71 -196.11 -164.62 -200 -200 -200 -155.06 -163.06 -129.5 -200 -145.68 -150.81 -145.01 -129.5 -200 -136.84 -179.43 -137.73 -132.63 -200 -123.17 -146.15 -200 -135.38 -200
-129.88 -187.47 -157.8 -184.4 -200 -149.28 -159.39 -200 -158.27 -200 -187.93 -131.67 -145.1 -142.01 -146.67 -142.49 -144.64 -130.55 -139.11 -200 -131.87 -191.15 -139.59 -184.47 -200
-200 -145.73 -152.78 -200 -200 -139.54 -200 -200 -200 -200 -200 -196.81 -133.44 -171.2 -200 -200 -158.17 -200 -185.51 -129.5 -176.78 -135.74 -177.86 -117.37 -200
-199.35 -160.2 -131.98 -200 -200 -135.23 -177.4 -168.29 -200 -200 -148.14 -140.7 -200 -200 -200 -178.17 -194.8 -133.82 -120.16 -200 -200 -200 -143.32 -200 -141.75
-165.83 -200 -190.73 -200 -200 -125.74 -200 -144.76 -137.72 -200 -177.67 -152.08 -156.62 -192.06 -200 -186.39 -200 -143.95 -164.52 -200 -142.95 -176 -183.02 -122.03 -146.12
-200 -143.4 -200 -155.9 -200 -200 -140.44 -133.7 -189.82 -152.16 -200 -190.62 -147.1 -177.39 -200 -200 -177.19 -154.82 -200 -200 -200 -148.97 -130.65 -200 -200
-200 -161.85 -200 -200 -129.5 -200 -144.85 -174.33 -130.08 -200 -156.83 -131.82 -145.21 -134.65 -200 -200 -182.19 -188.75 -132.77 -200 -200 -200 -147.11 -146.99 -200
-144.21 -156.73 -154.83 -147.36 -200 -200 -200 -183.38 -142.25 -200 -145.77 -143.29 -144.32 -200 -200 -200 -150.03 -129.75 -163 -134.64 -168.95 -200 -138.72 -179 -200
-136.93 -200 -195.49 -134.83 -200 -200 -141.31 -150.09 -132.78 -129.5 -179.36 -137.45 -162.96 -163.35 -200 -170.08 -166.95 -189.17 -154.74 -200 -140.19 -200 -186.34 -200 -200
-199.95 -122.54 -200 -200 -200 -184.17 -185.49 -181.6 -138.48 -155.55 -153.69 -164.31 -200 -189.55 -200 -191.13 -200 -123.77 -200 -200 -200 -143.95 -175.65 -200 -200
-200 -200 -144.03 -143.1 -200 -200 -176.94 -146.29 -150.12 -200 -200 -160.13 -200 -200 -200 -200 -143.43 -199.78 -200 -150.02 -142.72 -190.21 -162 -200 -200
-167.98 -200 -192.56 -200 -129.5 -125.91 -200 -158.21 -129.5 -200 -145.77 -163.88 -174.39 -127.7 -200 -150.8 -132.51 -169.4 -135.92 -200 -149.36 -182.19 -177.14 -174.12 -200
-122.68 -194.36 -200 -129.5 -200 -147.69 -144.39 -146.52 -200 -200 -200 -156.88 -141.46 -200 -200 -189.96 -184.95 -142.65 -154.77 -180.07 -200 -200 -200 -119.01 -200
-200 -200 -143.69 -200 -200 -191.74 -189.09 -145.51 -200 -200 -200 -165.4 -174.18 -200 -200 -157.41 -141.68 -140.27 -169.56 -200 -155.69 -172.68 -174.31 -156.54 -136.2
-134.51 -200 -146.26 -129.5 -200 -161.71 -200 -175.21 -131.22 -200 -200 -200 -131.57 -176.16 -200 -200 -200 -147.55 -123.24 -200 -180.37 -144.41 -171.48 -141.66 -200
-134.15 -194.42 -200 -143.95 -200 -147.49 -200 -200 -117.07 -200 -134.34 -188.41 -175.96 -152.93 -200 -129.28 -200 -151.19 -179.76 -129.5 -200 -149.2 -200 -184.56 -200
-200 -130.08 -200 -118.54 -200 -200 -200 -146.31 -133.47 -200 -200 -180.02 -185.41 -144.95 -200 -200 -200 -166.24 -182.8 -120.03  -200 -141.67 -146.7 -129.5
-161.03 -199.83 -161.74 -187.32 -200 -191.36 -148.79 -200 -200 -200 -147.83 -156.82 -200 -120.06 -200 -176.37 -200 -200 -187.43 -200  -200 -199.87 -135.14 -200
-200 -149.75 -200 -200 -129.5 -151.96 -144.36 -200 -185.03 -200 -200 -200 -200 -163 -198.03 -136.12 -162.52 -144.89 -129.83 -200  -161.42 -146.16 -200 -200
-155.74 -200 -187.79 -163.73 -200 -200 -200 -147.26 -172.04 -200 -200 -200 -188.54 -200 -200 -179.36 -148.48 -136.12 -147.91 -180.8  -142.46 -175.43 -128.36 -139.68


==> data/mc_nn_train.txt <==
40_3 40_4 60_3 60_4
  -120.13   -120.28   -129.50   -129.50
  -125.45   -120.16   -129.50   -115.52
  -129.50   -128.77   -129.50   -129.50
  -123.09   -120.68   -129.50   -129.50
  -129.50   -125.30   -129.50   -129.50
  -120.16   -129.50   -129.50   -129.50
  -129.50   -155.28   -129.50   -129.50
  -129.50   -129.50   -129.50   -129.50
  -129.50   -121.58   -121.84   -129.50
  -129.50   -200.00   -129.50   -129.50
  -120.13   -120.85   -129.50   -129.50
  -141.34   -123.26   -129.50   -129.50
  -123.59   -129.50   -129.50   -129.50
  -129.50   -120.78   -129.50   -129.50
  -129.50   -129.50   -129.50   -120.52
  -129.50   -129.50   -129.50   -129.50
  -129.50   -131.32   -129.50   -129.50
  -124.69   -129.50   -129.50   -129.50
  -129.50   -129.50   -129.50   -129.50
  -129.50   -129.50   -129.50   -129.50
  -122.18   -120.92   -129.50   -129.50
  -129.50   -122.32   -129.50   -129.50
  -129.50   -200.00   -129.50   -127.80
  -200.00   -173.72   -129.50   -157.56
  -129.50   -129.50   -129.50   -129.50
  -122.62   -121.00   -129.50   -129.50
  -121.30   -124.37   -129.50   -129.50
  -121.09   -123.04   -129.50   -129.50
  -119.88   -120.45   -129.50   -120.86
  -126.75   -119.28   -129.50   -129.50


==> data/mc_nn_train_asd.txt <==
pr 3_m 3_s 4_m 4_s 5_m 5_s 6_m 6_s
40   -129.16     13.93  -132.63     21.01  -122.01     12.53  -125.51     24.8
60   -129.24      1.38  -129.33      6.16  -129.70      4.75  -127.22      3.5


==> data/mc_nn_wch.txt <==
c 3_40 3_60 4_40 4_60
0 0.0 0.0 0.0 0.0
10 0.0 0.0 0.0 0.0
20 0.0 0.0 0.0 0.06896551724137931
30 0.0 0.13793103448275862 0.0 0.10344827586206896
40 0.034482758620689655 0.0 0.0 0.0
50 0.034482758620689655 0.13793103448275862 0.034482758620689655 0.10344827586206896
60 0.13793103448275862 0.10344827586206896 0.10344827586206896 0.2413793103448276
70 0.3793103448275862 0.0 0.06896551724137931 0.1724137931034483
80 0.13793103448275862 0.3793103448275862 0.20689655172413793 0.20689655172413793
90 0.27586206896551724 0.2413793103448276 0.5862068965517241 0.10344827586206896


==> data/mc_sbm.txt <==
1_20_5 1_20_6 1_20_7 1_20_8 1_20_9 1_40_5 1_40_6 1_40_7 1_40_8 1_40_9 1_60_5 1_60_6 1_60_7 1_60_8 1_60_9 1_80_5 1_80_6 1_80_7 1_80_8 1_80_9
-160 -200 -144.94 -157.17 -198.32 -179.88 -200 -195.52 -137.99 -190.43 -183.05 -129.07 -178.36 -149.14 -145.06 -200 -200 -199.8 -200 -200
-135.47 -181.46 -200 -197.53 -200 -199.96 -155.05 -153.62 -151.59 -200 -200 -200 -122.31 -198.95 -199.59 -178.3 -200 -131.62 -189.62 -200
-148.68 -158.88 -198.48 -199.95 -199.61 -199.92 -140.65 -166.5 -200 -195.22 -200 -154.03 -179.69 -171.96 -131.77 -129.77 -200 -177.23 -200 -200
-186.33 -199.93 -171.97 -184.83 -152.81 -200 -160.15 -188.68 -118.73 -199.8 -162.98 -147.5 -199.8 -150.98 -188.71 -173.79 -200 -130.06 -138 -200
-167.77 -192.64 -197.54 -164.73 -195.96 -167.14 -147.3 -200 -191.64 -189.11 -147.14 -141.07 -200 -154.63 -159.65 -200 -152.64 -200 -139.96 -130.4
-196.26 -191.52 -139.49 -180.85 -149.38 -200 -150.89 -137.03 -176.29 -180.4 -183.74 -200 -200 -138.75 -148.88 -200 -199.2 -130.47 -129.68 -173.99
-150.6 -200 -194.81 -200 -192.64 -149.5 -138.89 -181.43 -160.5 -157.75 -164.67 -200 -144.76 -200 -148.98 -182.83 -199.14 -145.46 -178.8 -200
-172.18 -171.77 -138.37 -162.69 -200 -130.78 -199.38 -151.41 -140.68 -161.06 -200 -182.66 -135.36 -130.14 -200 -174.53 -152.82 -200 -200 -157.61
-177.86 -199.89 -200 -188.69 -185.02 -200 -199.25 -149.59 -170.95 -170.17 -144.66 -178.75 -197.93 -200 -145.01 -165.15 -147.28 -200 -200 -190.45
-151.96 -200 -181.73 -155.43 -127.99 -200 -189.76 -129.31 -196.69 -200 -199.78 -175.58 -195.95 -188.88 -129.79 -200 -173.08 -177.72 -200 -200
-149.6 -174.36 -180.47 -200 -200 -168.94 -191.2 -149.49 -199.5 -199.58 -140.32 -189.47 -185.33 -130.58 -130.1 -129.72 -133.47 -200 -124.83 -200
-180.68 -185.48 -199.41 -199.13 -144.08 -144.08 -176.03 -200 -145.77 -179.07 -166.16 -200 -155.54 -199.57 -182.66 -174.06 -200 -200 -200 -200
-199.57 -198.53 -152.17 -200 -157.48 -196.78 -147.04 -165.8 -200 -167.97 -183.54 -168.07 -199.86 -199.4 -189.11 -177.89 -200 -139.23 -189.17 -200
-171.56 -140.28 -199.65 -199.88 -145.61 -121.39 -160.84 -199.68 -188.23 -169.98 -148.18 -182.48 -187.99 -179.48 -187.66 -199.13 -199.14 -200 -130.88 -200
-200 -200 -199.78 -199.86 -200 -169.89 -119.97 -183.97 -199.62 -200 -146.64 -139.77 -200 -200 -200 -200 -177.56 -129.93 -200 -147.49
-186.67 -196.25 -199.23 -133.27 -143.4 -186.43 -197.94 -193.76 -199.53 -139.02 -199.23 -139.36 -199.65 -154.23 -156.38 -199.15 -200 -200 -130.16 -129.94
-179.46 -199.99 -200 -155.2 -161.65 -182.65 -199.81 -157.79 -142.91 -169.18 -178.99 -153.66 -146.28 -183.21 -117.71 -130.09 -199.81 -200 -200 -173.83
-141.51 -178.44 -193.58 -200 -198.7 -200 -200 -199.18 -183.16 -172.41 -168.07 -199.56 -139.76 -139.6 -178.39 -199.23 -200 -200 -200 -199.33
-182.02 -195.15 -178.66 -146.64 -200 -148.89 -199.86 -145.93 -177.42 -198.9 -129.77 -177.49 -176.04 -167.74 -200 -129.74 -130.58 -141.17 -199.91 -199.51
-174.11 -142.06 -144.55 -191.96 -197.51 -199.69 -191.12 -199.36 -199.37 -140.73 -160.02 -188.73 -200 -195.33 -145.63 -195.6 -200 -199.83 -200 -129.69
-200 -144.8 -169.82 -167.65 -189.1 -151.7 -197.66 -174.61 -145.3 -195.03 -144.3 -154.41 -134.94 -200 -125.25 -173.46 -200 -200 -184.03 -188.8
-179.75 -151.93 -137.42 -177.46 -200 -148.04 -200 -200 -172.25 -118.03 -194.77 -199.73 -200 -164.51 -199.64 -200 -200 -200 -150.89 -200
-167.81 -199.27 -189.34 -200 -200 -199.54 -142.76 -180.55 -183.97 -138.78 -199.54 -200 -161.84 -200 -200 -130.07 -173.88 -199.62 -200 -168.07
-200 -175.57 -145.93 -200 -200 -150.11 -168.52 -198.87 -119.75 -200 -144.4 -119.85 -200 -188.35 -157.63 -189.45 -199.94 -200 -176.77 -200
-200 -138.9 -188.35 -178.19 -196.36 -188.9 -139.93 -183.82 -164.65 -198.33 -125.98 -129.98 -145.47 -154.78 -160.79 -152.63 -199.48 -200 -200 -134.21
-196.74 -130.01 -161.89 -193.66 -176.27 -148.05 -136.75 -147.66 -139.61 -155.06 -178.41 -150.4 -180.36 -138.16 -200 -199.61 -188.81 -129.92 -200 -176.98
-148.33 -133.72 -136.63 -200 -141.36 -156.16 -200 -167.4 -200 -178.81 -200 -200 -146.47 -141.47 -198.04 -129.75 -200 -200 -200 -129.95
-143.58 -130.63 -157.23 -149.56 -169.21 -198.91 -140.31 -197.18 -200 -195.47 -200 -133.7 -184.06 -180.74 -142.16 -200 -146.67 -200 -199.18 -185.98
-169.57 -151.64 -195.11 -121.43 -146.86 -138.1 -192.78 -182.16 -200 -200 -200 -199.4 -155.63 -167.82 -142.82 -200 -199.54 -200 -200 -200
-199.74 -200 -165.84 -175.16 -146.09 -130.7 -192.95 -147.25 -141 -174.5 -200 -200 -199.76 -199.35 -199.27 -118.49 -199.54 -159.17 -200 -190.23


==> data/mc_sbm_train.txt <==
1_40_3 1_40_4 1_60_3 1_60_4 5_40_3 5_40_4 5_60_3 5_60_4 10_40_3 10_40_4 10_60_3 10_60_4
  -117.04   -111.98   -110.37   -114.07   -123.00   -122.44   -124.73   -122.88   -131.25   -125.13   -129.67   -128.31
  -112.05   -113.35   -125.67   -119.62   -117.10   -123.75   -129.47   -129.50   -127.17   -121.94   -129.96   -129.95
  -106.12   -118.82   -119.35   -110.46   -169.55   -121.05   -121.39   -129.45   -159.67   -124.43   -111.14   -128.34
  -110.08   -120.08   -113.54   -110.16   -124.22   -126.92   -129.43   -115.43   -136.28   -123.02   -129.70   -129.97
  -178.00   -109.07   -121.96   -120.51   -121.46   -126.09   -133.24   -126.91   -146.95   -128.27   -137.98   -128.58
  -136.15   -106.25   -113.35   -110.04   -123.23   -122.72   -129.45   -129.61   -124.70   -128.10   -127.14   -136.43
  -112.62   -110.67   -116.30   -131.07   -126.63   -124.11   -129.49   -125.59   -133.35   -162.81   -129.65   -122.50
  -113.87   -103.03   -120.91   -114.15   -124.63   -129.64   -124.83   -129.65   -124.62   -129.83   -128.38   -128.51
  -109.00   -110.30   -121.20   -110.51   -116.86   -118.77   -129.13   -125.28   -128.14   -128.37   -129.39   -122.05
  -110.02   -113.69   -111.38   -112.75   -124.08   -178.25   -128.21   -134.80   -124.98   -199.32   -132.41   -130.88
  -120.34   -111.55   -109.35   -120.96   -130.42   -132.11   -129.74   -129.45   -119.14   -123.08   -135.37   -128.71
  -105.71   -106.74   -109.02   -110.74   -124.70   -126.37   -122.85   -126.02   -124.58   -131.75   -129.99   -129.54
  -120.17   -194.27   -111.21   -120.44   -125.22   -120.71   -124.65   -127.17   -124.69   -123.29   -129.53   -124.50
  -118.81   -114.29   -120.81   -110.97   -125.56   -124.13   -132.68   -120.52   -132.96   -124.59   -129.23   -128.68
  -110.18   -108.02   -129.09   -113.51   -139.29   -134.19   -122.41   -128.78   -126.20   -127.32   -128.99   -129.73
  -119.60   -110.33   -118.35   -111.66   -123.85   -119.14   -129.78   -124.52   -136.32   -130.13   -130.34   -128.60
  -110.49   -111.24   -126.57   -112.94   -198.82   -122.97   -129.90   -115.58   -141.04   -132.32   -128.88   -122.67
  -129.23   -110.74   -122.37   -114.81   -125.03   -122.01   -129.44   -129.44   -126.47   -130.46   -130.34   -128.62
  -113.83   -111.30   -111.93   -114.04   -121.47   -125.35   -120.25   -129.61   -123.92   -125.70   -128.67   -129.80
  -116.12   -113.91   -122.38   -118.80   -120.09   -133.33   -124.68   -124.17   -122.77   -163.40   -129.56   -128.50
  -113.57   -118.60   -109.48   -117.99   -121.94   -129.69   -129.62   -129.44   -124.00   -130.66   -137.22   -129.90
  -110.82   -111.59   -110.01   -116.88   -124.09   -114.48   -125.83   -129.40   -137.23   -127.51   -127.28   -129.55
  -109.03   -110.68   -125.33   -111.82   -131.09   -122.55   -129.62   -128.11   -126.26   -132.41   -124.91   -129.63
  -112.40   -101.77   -110.48   -113.71   -123.28   -129.70   -124.44   -129.73   -122.22   -125.17   -122.36   -127.76
  -110.41   -110.73   -122.20   -109.73   -122.83   -120.34   -128.61   -131.94   -127.96   -128.18   -130.28   -127.95
  -111.71   -170.76   -190.84   -109.54   -154.89   -124.66   -195.71   -125.83   -140.85   -129.70   -129.32   -129.41
  -111.50   -120.10   -123.00   -110.75   -126.58   -125.87   -131.59   -126.61   -125.55   -126.23   -120.62   -129.37
  -116.19   -111.77   -117.04   -110.30   -136.36   -123.52   -125.02   -132.31   -123.28   -119.25   -129.56   -122.98
  -113.01   -111.27   -118.76   -111.02   -125.50   -120.07   -128.80   -129.44   -122.17   -128.09   -129.77   -129.17
  -176.42   -111.71   -112.60   -112.65   -125.03   -134.80   -129.78   -122.63   -123.73   -122.85   -129.29   -129.91


==> data/mc_sbm_wch.txt <==
c 1_40_3 5_40_3 10_40_3 1_60_3 5_60_3 10_60_3 1_40_4 5_40_4 10_40_4 1_60_4 5_60_4 10_60_4
0 0.0 0.0 0.0 0.03333333333333333 0.03333333333333333 0.03333333333333333 0.0 0.0 0.0 0.0 0.13333333333333333 0.13333333333333333
10 0.0 0.0 0.0 0.0 0.3 0.4666666666666667 0.0 0.13333333333333333 0.23333333333333334 0.06666666666666667 0.36666666666666664 0.4
20 0.0 0.03333333333333333 0.06666666666666667 0.03333333333333333 0.13333333333333333 0.16666666666666666 0.0 0.0 0.0 0.0 0.0 0.0
30 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.06666666666666667 0.0 0.0
40 0.0 0.0 0.0 0.03333333333333333 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
50 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.03333333333333333 0.03333333333333333 0.0
60 0.0 0.0 0.0 0.03333333333333333 0.06666666666666667 0.03333333333333333 0.0 0.0 0.0 0.03333333333333333 0.03333333333333333 0.0
70 0.0 0.03333333333333333 0.0 0.1 0.06666666666666667 0.0 0.0 0.0 0.0 0.03333333333333333 0.0 0.0
80 0.0 0.03333333333333333 0.0 0.06666666666666667 0.0 0.0 0.1 0.0 0.0 0.03333333333333333 0.0 0.0
90 1.0 0.9 0.9333333333333333 0.7 0.4 0.3 0.9 0.8666666666666667 0.7666666666666667 0.7333333333333333 0.43333333333333335 0.4666666666666667


==> data/wc_com.txt <==
hn nn nn_s sbm sbm_s
5 173.57 115.17 233.91 56.42	
6 189.80 96.87 224.84 67.14	
7 182.98 114.61 224.87 75.96
8 208.57 84.64 210.91 78.41
9 233.34 68.7 214.14 75.02
